High-dimensional Bayesian Optimization of Hyperparameters for an Attention-based Network to Predict Materials Property: a Case Study on CrabNet using Ax and SAASBO

Expensive-to-train deep learning models can benefit from an optimization of the hyperparameters that determine the model architecture. We optimize 23 hyperparameters of a materials informatics model, Compositionally-Restricted Attention-Based Network (CrabNet), over 100 adaptive design iterations using two models within the Adaptive Experimentation (Ax) Platform. This includes a recently developed Bayesian optimization (BO) algorithm, sparse axis-aligned subspaces Bayesian optimization (SAASBO), which has shown exciting performance on high-dimensional optimization tasks. Using SAASBO to optimize CrabNet hyperparameters, we demonstrate a new state-of-the-art on the experimental band gap regression task within the materials informatics benchmarking platform, Matbench (~4.5% decrease in mean absolute error (MAE) relative to incumbent). Characteristics of the adaptive design scheme as well as feature importances are described for each of the Ax models. SAASBO has great potential to both improve existing surrogate models, as shown in this work, and in future work, to efficiently discover new, high-performing materials in high-dimensional materials science search spaces.

==> figures/saas/expt_gap_benchmark.json <==
{"@module": "matbench.bench", "@class": "MatbenchBenchmark", "version": "0.5", "tasks": {"matbench_expt_gap": {"@class": "MatbenchTask", "@module": "matbench.task", "benchmark_name": "matbench_v0.1", "dataset_name": "matbench_expt_gap", "results": {"fold_0": {"data": {"mb-expt-gap-0008": 0.541556179523468, "mb-expt-gap-0010": 2.3849434852600098, "mb-expt-gap-0019": 0.7872920036315918, "mb-expt-gap-0030": 0.5321122407913208, "mb-expt-gap-0031": 0.42308932542800903, "mb-expt-gap-0036": 0.08978736400604248, "mb-expt-gap-0038": 1.8917913436889648, "mb-expt-gap-0040": 0.251642107963562, "mb-expt-gap-0046": -0.0003572702407836914, "mb-expt-gap-0050": 1.2364485263824463, "mb-expt-gap-0051": 1.761796474456787, "mb-expt-gap-0062": 1.8681957721710205, "mb-expt-gap-0071": 2.4322214126586914, "mb-expt-gap-0076": -0.0002251267433166504, "mb-expt-gap-0077": -0.00015205144882202148, "mb-expt-gap-0085": -0.0002567768096923828, "mb-expt-gap-0086": -0.00037384033203125, "mb-expt-gap-0098": 2.5015106201171875, "mb-expt-gap-0107": 1.7627952098846436, "mb-expt-gap-0113": 0.17119508981704712, "mb-expt-gap-0120": 0.9560890793800354, "mb-expt-gap-0126": 0.2953230142593384, "mb-expt-gap-0143": 3.782395839691162, "mb-expt-gap-0147": -3.236532211303711e-05, "mb-expt-gap-0150": 1.6053342819213867, "mb-expt-gap-0157": -0.00033485889434814453, "mb-expt-gap-0158": 0.8068715333938599, "mb-expt-gap-0168": 2.8133745193481445, "mb-expt-gap-0171": -0.00024110078811645508, "mb-expt-gap-0172": 2.5212044715881348, "mb-expt-gap-0180": 5.228141784667969, "mb-expt-gap-0190": -0.0003440380096435547, "mb-expt-gap-0191": -2.6047229766845703e-05, "mb-expt-gap-0192": 1.9940468072891235, "mb-expt-gap-0197": 1.14608895778656, "mb-expt-gap-0202": 3.267456531524658, "mb-expt-gap-0204": 2.1951990127563477, "mb-expt-gap-0209": 2.014561891555786, "mb-expt-gap-0210": 0.8792391419410706, "mb-expt-gap-0216": 2.319657802581787, "mb-expt-gap-0219": 2.402960777282715, "mb-expt-gap-0220": 2.204923152923584, "mb-expt-gap-0225": 2.754167079925537, "mb-expt-gap-0229": -0.00021147727966308594, "mb-expt-gap-0233": -0.0004393458366394043, "mb-expt-gap-0234": 2.0574371814727783, "mb-expt-gap-0236": 2.251098155975342, "mb-expt-gap-0238": 3.390526294708252, "mb-expt-gap-0244": -0.0010178685188293457, "mb-expt-gap-0246": 2.842036724090576, "mb-expt-gap-0248": 1.8805630207061768, "mb-expt-gap-0253": -0.00014269351959228516, "mb-expt-gap-0265": -0.00015050172805786133, "mb-expt-gap-0268": -0.0005236268043518066, "mb-expt-gap-0269": 1.6042487621307373, "mb-expt-gap-0272": -0.00026285648345947266, "mb-expt-gap-0276": 2.756349563598633, "mb-expt-gap-0279": 2.3568172454833984, "mb-expt-gap-0284": -0.00013148784637451172, "mb-expt-gap-0296": 2.2991490364074707, "mb-expt-gap-0300": -0.000194549560546875, "mb-expt-gap-0307": 2.2005271911621094, "mb-expt-gap-0309": 2.9020681381225586, "mb-expt-gap-0313": 2.3591859340667725, "mb-expt-gap-0316": 0.08078467845916748, "mb-expt-gap-0331": 4.629189968109131, "mb-expt-gap-0340": 5.650169849395752, "mb-expt-gap-0344": -0.00014066696166992188, "mb-expt-gap-0347": -0.00035512447357177734, "mb-expt-gap-0356": 5.340672016143799, "mb-expt-gap-0370": 0.8341217041015625, "mb-expt-gap-0373": 1.0716335773468018, "mb-expt-gap-0375": 2.660263776779175, "mb-expt-gap-0376": 1.899444341659546, "mb-expt-gap-0380": 2.5501394271850586, "mb-expt-gap-0381": 2.189668655395508, "mb-expt-gap-0382": 3.48470401763916, "mb-expt-gap-0383": -0.00026923418045043945, "mb-expt-gap-0387": 3.1248226165771484, "mb-expt-gap-0392": -0.00015687942504882812, "mb-expt-gap-0408": 3.1737866401672363, "mb-expt-gap-0409": -0.00019693374633789062, "mb-expt-gap-0412": -0.0003667473793029785, "mb-expt-gap-0418": -0.00010716915130615234, "mb-expt-gap-0422": 3.321260929107666, "mb-expt-gap-0432": -0.0009798407554626465, "mb-expt-gap-0449": 0.3310430645942688, "mb-expt-gap-0460": 3.0049071311950684, "mb-expt-gap-0464": 3.0210914611816406, "mb-expt-gap-0471": 3.6710963249206543, "mb-expt-gap-0488": 3.2539052963256836, "mb-expt-gap-0507": 1.6976637840270996, "mb-expt-gap-0517": 1.1970651149749756, "mb-expt-gap-0521": -0.0002605319023132324, "mb-expt-gap-0523": -0.00033164024353027344, "mb-expt-gap-0529": 0.8548593521118164, "mb-expt-gap-0530": -0.00019174814224243164, "mb-expt-gap-0534": -0.0001265406608581543, "mb-expt-gap-0535": 2.7453346252441406, "mb-expt-gap-0546": -0.00023257732391357422, "mb-expt-gap-0547": 1.8087257146835327, "mb-expt-gap-0552": -0.00018072128295898438, "mb-expt-gap-0557": -0.00015294551849365234, "mb-expt-gap-0567": 4.1213202476501465, "mb-expt-gap-0569": -0.0003312826156616211, "mb-expt-gap-0573": -5.125999450683594e-05, "mb-expt-gap-0588": 2.337502956390381, "mb-expt-gap-0592": -9.691715240478516e-05, "mb-expt-gap-0598": 1.5854835510253906e-05, "mb-expt-gap-0612": 1.8971198797225952, "mb-expt-gap-0628": -9.775161743164062e-05, "mb-expt-gap-0644": 0.8232629895210266, "mb-expt-gap-0648": 0.31570297479629517, "mb-expt-gap-0652": 0.37007349729537964, "mb-expt-gap-0661": 0.84132319688797, "mb-expt-gap-0674": 2.103088855743408, "mb-expt-gap-0679": 3.0782079696655273, "mb-expt-gap-0682": 0.07974445819854736, "mb-expt-gap-0687": 2.35640287399292, "mb-expt-gap-0694": 4.551701545715332, "mb-expt-gap-0709": 4.093082427978516, "mb-expt-gap-0710": 2.1179468631744385, "mb-expt-gap-0712": 3.8716983795166016, "mb-expt-gap-0714": 0.07425737380981445, "mb-expt-gap-0716": 1.2518723011016846, "mb-expt-gap-0724": 3.7570767402648926, "mb-expt-gap-0732": -0.00013971328735351562, "mb-expt-gap-0733": -0.00016492605209350586, "mb-expt-gap-0738": 1.242227554321289, "mb-expt-gap-0743": 0.5033851861953735, "mb-expt-gap-0745": -0.00010132789611816406, "mb-expt-gap-0758": -6.914138793945312e-05, "mb-expt-gap-0759": -8.499622344970703e-05, "mb-expt-gap-0762": -0.0004208087921142578, "mb-expt-gap-0766": -0.00020945072174072266, "mb-expt-gap-0769": -0.0001678466796875, "mb-expt-gap-0773": -7.492303848266602e-05, "mb-expt-gap-0775": 1.558819055557251, "mb-expt-gap-0778": 0.045054495334625244, "mb-expt-gap-0782": -0.00022619962692260742, "mb-expt-gap-0793": -0.0003771185874938965, "mb-expt-gap-0794": -0.00020068883895874023, "mb-expt-gap-0797": 3.8623809814453125e-05, "mb-expt-gap-0803": -7.903575897216797e-05, "mb-expt-gap-0808": 5.066394805908203e-05, "mb-expt-gap-0809": 2.372264862060547e-05, "mb-expt-gap-0815": 0.0010694265365600586, "mb-expt-gap-0818": 2.7179718017578125e-05, "mb-expt-gap-0833": -0.0001842975616455078, "mb-expt-gap-0834": -0.00010246038436889648, "mb-expt-gap-0843": -0.0002568960189819336, "mb-expt-gap-0844": -0.0002752542495727539, "mb-expt-gap-0850": 0.0013437271118164062, "mb-expt-gap-0861": 0.06022083759307861, "mb-expt-gap-0865": -0.0002486109733581543, "mb-expt-gap-0874": -0.00035887956619262695, "mb-expt-gap-0876": 1.4603137969970703e-05, "mb-expt-gap-0885": -0.0002778768539428711, "mb-expt-gap-0890": -0.00019621849060058594, "mb-expt-gap-0904": 2.1203346252441406, "mb-expt-gap-0908": 2.4216666221618652, "mb-expt-gap-0914": 2.4155335426330566, "mb-expt-gap-0915": 1.6311571598052979, "mb-expt-gap-0919": 2.701789379119873, "mb-expt-gap-0928": 1.0923820734024048, "mb-expt-gap-0940": 0.05798137187957764, "mb-expt-gap-0942": 0.9677368402481079, "mb-expt-gap-0944": 1.5416613817214966, "mb-expt-gap-0955": 1.7808663845062256, "mb-expt-gap-0957": 2.5100016593933105, "mb-expt-gap-0960": 2.1123781204223633, "mb-expt-gap-0961": 7.235776901245117, "mb-expt-gap-0977": 1.6817541122436523, "mb-expt-gap-0979": -0.0001817941665649414, "mb-expt-gap-0991": 1.1845686435699463, "mb-expt-gap-0994": 3.001330852508545, "mb-expt-gap-0999": 4.207552909851074, "mb-expt-gap-1000": 2.3181920051574707, "mb-expt-gap-1012": 0.04600483179092407, "mb-expt-gap-1013": 2.7997002601623535, "mb-expt-gap-1016": 1.9771883487701416, "mb-expt-gap-1021": 2.120015859603882, "mb-expt-gap-1029": 1.7553040981292725, "mb-expt-gap-1030": 3.635787010192871, "mb-expt-gap-1032": -0.00023365020751953125, "mb-expt-gap-1033": 2.409348487854004, "mb-expt-gap-1046": -0.0006034374237060547, "mb-expt-gap-1048": -0.00035446882247924805, "mb-expt-gap-1051": 2.0673913955688477, "mb-expt-gap-1056": 1.3539615869522095, "mb-expt-gap-1057": 1.4932947158813477, "mb-expt-gap-1059": 4.878167152404785, "mb-expt-gap-1061": 2.5339858531951904, "mb-expt-gap-1065": 1.9576219320297241, "mb-expt-gap-1066": 2.1787168979644775, "mb-expt-gap-1073": 1.1801719665527344e-05, "mb-expt-gap-1082": 2.041182518005371, "mb-expt-gap-1083": -0.0003178715705871582, "mb-expt-gap-1097": 1.0698373317718506, "mb-expt-gap-1109": 1.0431965589523315, "mb-expt-gap-1115": 0.32204705476760864, "mb-expt-gap-1117": 0.00026279687881469727, "mb-expt-gap-1136": -0.00022357702255249023, "mb-expt-gap-1140": -0.0003693103790283203, "mb-expt-gap-1154": 0.5155187845230103, "mb-expt-gap-1164": -8.684396743774414e-05, "mb-expt-gap-1178": -4.9948692321777344e-05, "mb-expt-gap-1191": -9.894371032714844e-05, "mb-expt-gap-1195": -0.0002872943878173828, "mb-expt-gap-1197": -0.00017702579498291016, "mb-expt-gap-1207": 0.6111446022987366, "mb-expt-gap-1214": -0.0002334117889404297, "mb-expt-gap-1215": -0.00020396709442138672, "mb-expt-gap-1220": -0.00020778179168701172, "mb-expt-gap-1233": -0.00029200315475463867, "mb-expt-gap-1237": 0.8356467485427856, "mb-expt-gap-1240": -0.0002638697624206543, "mb-expt-gap-1249": -0.0001398921012878418, "mb-expt-gap-1262": -0.000367581844329834, "mb-expt-gap-1268": -0.00019431114196777344, "mb-expt-gap-1269": -0.00022411346435546875, "mb-expt-gap-1275": 1.835627555847168, "mb-expt-gap-1276": -0.00018870830535888672, "mb-expt-gap-1277": 2.8030202388763428, "mb-expt-gap-1282": 1.7411530017852783, "mb-expt-gap-1291": 1.2451871633529663, "mb-expt-gap-1302": 4.41434907913208, "mb-expt-gap-1304": -0.0004699230194091797, "mb-expt-gap-1305": -0.000249326229095459, "mb-expt-gap-1307": 0.6645440459251404, "mb-expt-gap-1315": 1.2669214010238647, "mb-expt-gap-1316": 1.0577704906463623, "mb-expt-gap-1321": -0.00023812055587768555, "mb-expt-gap-1325": -8.088350296020508e-05, "mb-expt-gap-1332": 0.00018858909606933594, "mb-expt-gap-1336": -0.0003037452697753906, "mb-expt-gap-1337": 2.0503997802734375e-05, "mb-expt-gap-1340": 1.1688072681427002, "mb-expt-gap-1346": 0.23608332872390747, "mb-expt-gap-1352": -0.00017380714416503906, "mb-expt-gap-1357": -3.5703182220458984e-05, "mb-expt-gap-1363": -0.00026237964630126953, "mb-expt-gap-1373": -0.00033915042877197266, "mb-expt-gap-1379": -0.00022083520889282227, "mb-expt-gap-1380": 1.5609476566314697, "mb-expt-gap-1384": 0.13102245330810547, "mb-expt-gap-1389": 0.833717942237854, "mb-expt-gap-1394": 2.2213640213012695, "mb-expt-gap-1398": 0.498926043510437, "mb-expt-gap-1399": 0.4675855040550232, "mb-expt-gap-1408": 0.6748533844947815, "mb-expt-gap-1409": 1.71076500415802, "mb-expt-gap-1415": 0.6627746224403381, "mb-expt-gap-1426": 1.9280271530151367, "mb-expt-gap-1431": 1.9536285400390625, "mb-expt-gap-1443": 0.9857757687568665, "mb-expt-gap-1450": 0.9742593169212341, "mb-expt-gap-1455": 1.9427438974380493, "mb-expt-gap-1458": 1.1362354755401611, "mb-expt-gap-1459": -0.00012153387069702148, "mb-expt-gap-1460": 2.6192517280578613, "mb-expt-gap-1463": 3.2063398361206055, "mb-expt-gap-1476": -0.00014275312423706055, "mb-expt-gap-1478": -0.0002143383026123047, "mb-expt-gap-1491": 0.7214524149894714, "mb-expt-gap-1499": 0.46781450510025024, "mb-expt-gap-1502": -0.0001647472381591797, "mb-expt-gap-1506": 1.4331960678100586, "mb-expt-gap-1508": -0.00018638372421264648, "mb-expt-gap-1511": 5.401820182800293, "mb-expt-gap-1512": 2.918741226196289, "mb-expt-gap-1521": -0.00012165307998657227, "mb-expt-gap-1524": 2.2681713104248047, "mb-expt-gap-1527": 0.9767355918884277, "mb-expt-gap-1536": 1.281998634338379, "mb-expt-gap-1539": -0.00014060735702514648, "mb-expt-gap-1560": 0.3095508813858032, "mb-expt-gap-1567": 0.3174141049385071, "mb-expt-gap-1572": 0.6908707022666931, "mb-expt-gap-1574": 0.5512983202934265, "mb-expt-gap-1575": 0.5404518842697144, "mb-expt-gap-1579": 0.5113869905471802, "mb-expt-gap-1580": 0.7845097780227661, "mb-expt-gap-1584": 4.335777282714844, "mb-expt-gap-1588": -0.00026738643646240234, "mb-expt-gap-1598": -0.00023549795150756836, "mb-expt-gap-1606": -7.492303848266602e-05, "mb-expt-gap-1608": -0.00025773048400878906, "mb-expt-gap-1610": -2.7418136596679688e-05, "mb-expt-gap-1620": -0.00012612342834472656, "mb-expt-gap-1623": -0.00014024972915649414, "mb-expt-gap-1624": -7.003545761108398e-05, "mb-expt-gap-1641": -3.618001937866211e-05, "mb-expt-gap-1642": 1.8219993114471436, "mb-expt-gap-1646": 1.2533619403839111, "mb-expt-gap-1647": -0.00025153160095214844, "mb-expt-gap-1654": -0.00027638673782348633, "mb-expt-gap-1656": 1.2934207916259766e-05, "mb-expt-gap-1660": 2.2880477905273438, "mb-expt-gap-1661": 2.301027536392212, "mb-expt-gap-1671": -0.0002059340476989746, "mb-expt-gap-1673": 2.3590149879455566, "mb-expt-gap-1675": -0.00015801191329956055, "mb-expt-gap-1677": 1.3473317623138428, "mb-expt-gap-1686": 1.2680388689041138, "mb-expt-gap-1698": -0.0002181529998779297, "mb-expt-gap-1705": 1.9609928131103516e-05, "mb-expt-gap-1708": -0.00019663572311401367, "mb-expt-gap-1717": -6.729364395141602e-05, "mb-expt-gap-1719": -0.0003306865692138672, "mb-expt-gap-1726": -0.00033777952194213867, "mb-expt-gap-1728": -0.00021201372146606445, "mb-expt-gap-1737": -8.58306884765625e-05, "mb-expt-gap-1744": -0.0001989603042602539, "mb-expt-gap-1746": -0.0002474188804626465, "mb-expt-gap-1747": 2.1038599014282227, "mb-expt-gap-1750": 1.5156807899475098, "mb-expt-gap-1755": 2.0307183265686035, "mb-expt-gap-1756": 1.5097076892852783, "mb-expt-gap-1762": 1.2205486297607422, "mb-expt-gap-1764": 1.918001413345337, "mb-expt-gap-1771": 1.4035528898239136, "mb-expt-gap-1776": 0.6870471239089966, "mb-expt-gap-1784": 1.0630875825881958, "mb-expt-gap-1789": 1.0193499326705933, "mb-expt-gap-1792": 1.275436282157898, "mb-expt-gap-1800": 0.20559972524642944, "mb-expt-gap-1803": 0.1350063681602478, "mb-expt-gap-1804": 0.048908352851867676, "mb-expt-gap-1808": 0.25964128971099854, "mb-expt-gap-1812": 1.3028841018676758, "mb-expt-gap-1821": -0.00018930435180664062, "mb-expt-gap-1824": 0.004236161708831787, "mb-expt-gap-1833": 1.362727165222168, "mb-expt-gap-1836": 0.156469464302063, "mb-expt-gap-1841": 0.7298698425292969, "mb-expt-gap-1854": -0.00021445751190185547, "mb-expt-gap-1856": -0.00018292665481567383, "mb-expt-gap-1861": -0.00018405914306640625, "mb-expt-gap-1864": 0.653965413570404, "mb-expt-gap-1873": 2.09372878074646, "mb-expt-gap-1874": -0.0002823472023010254, "mb-expt-gap-1876": 0.5497701168060303, "mb-expt-gap-1878": 2.001337766647339, "mb-expt-gap-1882": 2.9593937397003174, "mb-expt-gap-1886": 1.6571173667907715, "mb-expt-gap-1889": 1.0060840845108032, "mb-expt-gap-1894": 2.278438091278076, "mb-expt-gap-1901": 3.2401914596557617, "mb-expt-gap-1910": 2.1648287773132324, "mb-expt-gap-1914": 1.5783560276031494, "mb-expt-gap-1923": 1.584266185760498, "mb-expt-gap-1925": 2.7429072856903076, "mb-expt-gap-1928": 0.1589728593826294, "mb-expt-gap-1932": 1.8738131523132324, "mb-expt-gap-1934": 0.32467055320739746, "mb-expt-gap-1939": 1.8457715511322021, "mb-expt-gap-1940": 1.8997029066085815, "mb-expt-gap-1954": 2.4676713943481445, "mb-expt-gap-1957": 1.6256229877471924, "mb-expt-gap-1962": 1.623063325881958, "mb-expt-gap-1964": 0.7683902978897095, "mb-expt-gap-1967": 1.3454720973968506, "mb-expt-gap-1969": 2.1381332874298096, "mb-expt-gap-1972": 2.1993532180786133, "mb-expt-gap-1973": 1.7832162380218506, "mb-expt-gap-1984": 1.9047390222549438, "mb-expt-gap-1985": 2.384220600128174, "mb-expt-gap-1989": 3.5301403999328613, "mb-expt-gap-1992": 3.3458032608032227, "mb-expt-gap-1993": 2.2199642658233643, "mb-expt-gap-1998": 1.2592551708221436, "mb-expt-gap-2004": 1.5415735244750977, "mb-expt-gap-2011": 1.483899474143982, "mb-expt-gap-2029": -0.00011682510375976562, "mb-expt-gap-2034": 0.0003383755683898926, "mb-expt-gap-2039": 2.0029330253601074, "mb-expt-gap-2042": 1.983095645904541, "mb-expt-gap-2043": 1.068809151649475, "mb-expt-gap-2046": 4.702947616577148, "mb-expt-gap-2056": 1.8272333145141602, "mb-expt-gap-2058": 1.8414465188980103, "mb-expt-gap-2068": 3.907148838043213, "mb-expt-gap-2071": 3.090618133544922, "mb-expt-gap-2073": -0.00015813112258911133, "mb-expt-gap-2075": 1.231224536895752, "mb-expt-gap-2077": -0.00024443864822387695, "mb-expt-gap-2080": 2.6862025260925293, "mb-expt-gap-2081": -0.0002148747444152832, "mb-expt-gap-2094": 2.8151187896728516, "mb-expt-gap-2095": 1.701193928718567, "mb-expt-gap-2096": -8.809566497802734e-05, "mb-expt-gap-2097": -7.224082946777344e-05, "mb-expt-gap-2099": 0.7081297039985657, "mb-expt-gap-2103": -9.691715240478516e-05, "mb-expt-gap-2114": 2.821073055267334, "mb-expt-gap-2118": 1.2610650062561035, "mb-expt-gap-2121": 0.6670631170272827, "mb-expt-gap-2122": -0.00028318166732788086, "mb-expt-gap-2128": -0.00013577938079833984, "mb-expt-gap-2129": 2.2533769607543945, "mb-expt-gap-2136": 0.9637913107872009, "mb-expt-gap-2139": -0.00027042627334594727, "mb-expt-gap-2142": 2.0182132720947266, "mb-expt-gap-2158": -0.00024634599685668945, "mb-expt-gap-2161": -0.0001043081283569336, "mb-expt-gap-2164": 2.7181551456451416, "mb-expt-gap-2168": -0.0002116560935974121, "mb-expt-gap-2172": 0.0004412531852722168, "mb-expt-gap-2174": -6.74128532409668e-05, "mb-expt-gap-2176": -5.900859832763672e-05, "mb-expt-gap-2180": -0.00024449825286865234, "mb-expt-gap-2182": 1.8462828397750854, "mb-expt-gap-2185": 1.2869248390197754, "mb-expt-gap-2186": -0.00017589330673217773, "mb-expt-gap-2189": 0.3763570189476013, "mb-expt-gap-2197": -0.00017386674880981445, "mb-expt-gap-2200": 1.0141780376434326, "mb-expt-gap-2213": -0.00021892786026000977, "mb-expt-gap-2224": -3.039836883544922e-05, "mb-expt-gap-2225": -0.00010287761688232422, "mb-expt-gap-2231": -0.0001932382583618164, "mb-expt-gap-2236": 0.9199042320251465, "mb-expt-gap-2237": -0.0003787875175476074, "mb-expt-gap-2248": -7.241964340209961e-05, "mb-expt-gap-2251": -0.0003083348274230957, "mb-expt-gap-2261": -0.0001690387725830078, "mb-expt-gap-2262": -6.836652755737305e-05, "mb-expt-gap-2265": -9.465217590332031e-05, "mb-expt-gap-2270": -0.00026237964630126953, "mb-expt-gap-2279": -0.00033611059188842773, "mb-expt-gap-2280": 1.8007044792175293, "mb-expt-gap-2281": -1.6689300537109375e-06, "mb-expt-gap-2285": 0.3867301940917969, "mb-expt-gap-2288": 1.728641152381897, "mb-expt-gap-2291": -0.00022530555725097656, "mb-expt-gap-2293": 3.948307514190674, "mb-expt-gap-2301": -0.0002288222312927246, "mb-expt-gap-2304": -0.0001876354217529297, "mb-expt-gap-2310": -0.0001417398452758789, "mb-expt-gap-2312": 4.459012031555176, "mb-expt-gap-2313": -0.00022792816162109375, "mb-expt-gap-2318": -0.0001927018165588379, "mb-expt-gap-2321": -0.0002823472023010254, "mb-expt-gap-2326": -0.00016677379608154297, "mb-expt-gap-2330": 0.0314825177192688, "mb-expt-gap-2332": -0.00020647048950195312, "mb-expt-gap-2333": -0.00028079748153686523, "mb-expt-gap-2340": 4.816732406616211, "mb-expt-gap-2342": -0.00021129846572875977, "mb-expt-gap-2344": -0.00038760900497436523, "mb-expt-gap-2348": -0.0002684593200683594, "mb-expt-gap-2350": -7.05718994140625e-05, "mb-expt-gap-2354": -0.00037992000579833984, "mb-expt-gap-2357": -0.00028651952743530273, "mb-expt-gap-2364": -0.0001857280731201172, "mb-expt-gap-2366": -0.00030797719955444336, "mb-expt-gap-2368": 3.277418613433838, "mb-expt-gap-2381": -0.0002474784851074219, "mb-expt-gap-2383": -0.0003070235252380371, "mb-expt-gap-2387": 1.628256916999817, "mb-expt-gap-2392": -0.0002200603485107422, "mb-expt-gap-2395": 0.24753296375274658, "mb-expt-gap-2397": -0.00044864416122436523, "mb-expt-gap-2400": -0.0002237558364868164, "mb-expt-gap-2404": -0.0001608133316040039, "mb-expt-gap-2408": -0.0004235506057739258, "mb-expt-gap-2412": 3.631910800933838, "mb-expt-gap-2418": -0.00041091442108154297, "mb-expt-gap-2419": -0.000331878662109375, "mb-expt-gap-2432": -0.0002084970474243164, "mb-expt-gap-2451": -6.890296936035156e-05, "mb-expt-gap-2455": -0.0002200007438659668, "mb-expt-gap-2466": -0.00015944242477416992, "mb-expt-gap-2467": -7.43865966796875e-05, "mb-expt-gap-2470": 0.3787083625793457, "mb-expt-gap-2479": -0.00032401084899902344, "mb-expt-gap-2482": -0.0003590583801269531, "mb-expt-gap-2486": -9.554624557495117e-05, "mb-expt-gap-2499": -0.00027358531951904297, "mb-expt-gap-2504": -0.0003307461738586426, "mb-expt-gap-2511": 4.191727638244629, "mb-expt-gap-2514": -5.9545040130615234e-05, "mb-expt-gap-2519": -7.170438766479492e-05, "mb-expt-gap-2522": -0.000217437744140625, "mb-expt-gap-2527": -0.00011086463928222656, "mb-expt-gap-2529": -0.00022810697555541992, "mb-expt-gap-2531": -0.00020247697830200195, "mb-expt-gap-2535": -0.00024110078811645508, "mb-expt-gap-2552": -0.000661313533782959, "mb-expt-gap-2553": -0.0001448988914489746, "mb-expt-gap-2559": -0.00015562772750854492, "mb-expt-gap-2567": -0.00017082691192626953, "mb-expt-gap-2570": 0.7551375031471252, "mb-expt-gap-2571": -0.00017213821411132812, "mb-expt-gap-2578": -0.00035494565963745117, "mb-expt-gap-2583": 0.6228728294372559, "mb-expt-gap-2584": -0.0004221200942993164, "mb-expt-gap-2585": -9.799003601074219e-05, "mb-expt-gap-2586": -0.0003923773765563965, "mb-expt-gap-2588": -5.072355270385742e-05, "mb-expt-gap-2591": 0.001024007797241211, "mb-expt-gap-2595": -0.00012999773025512695, "mb-expt-gap-2609": -7.987022399902344e-06, "mb-expt-gap-2621": -0.00021731853485107422, "mb-expt-gap-2630": -0.00014787912368774414, "mb-expt-gap-2631": 2.5404977798461914, "mb-expt-gap-2634": -0.00034695863723754883, "mb-expt-gap-2639": -0.00010371208190917969, "mb-expt-gap-2644": -0.00011181831359863281, "mb-expt-gap-2646": -0.00020384788513183594, "mb-expt-gap-2649": -0.00035631656646728516, "mb-expt-gap-2650": -0.00017201900482177734, "mb-expt-gap-2655": -0.0003986358642578125, "mb-expt-gap-2659": -0.00016188621520996094, "mb-expt-gap-2660": -0.0003382563591003418, "mb-expt-gap-2666": 0.45216798782348633, "mb-expt-gap-2671": -0.00017762184143066406, "mb-expt-gap-2675": -0.00014609098434448242, "mb-expt-gap-2693": -0.0002919435501098633, "mb-expt-gap-2697": -0.0003184080123901367, "mb-expt-gap-2709": -0.00033277273178100586, "mb-expt-gap-2710": -0.00026869773864746094, "mb-expt-gap-2711": -0.0001430511474609375, "mb-expt-gap-2712": 1.309112787246704, "mb-expt-gap-2716": -0.0002338886260986328, "mb-expt-gap-2730": -0.00018358230590820312, "mb-expt-gap-2741": 1.6249122619628906, "mb-expt-gap-2746": 0.32879799604415894, "mb-expt-gap-2757": 3.566129207611084, "mb-expt-gap-2761": 0.0010957121849060059, "mb-expt-gap-2763": 2.3778581619262695, "mb-expt-gap-2771": 1.281688928604126, "mb-expt-gap-2775": 2.522845983505249, "mb-expt-gap-2788": -0.0003275275230407715, "mb-expt-gap-2797": 3.2907586097717285, "mb-expt-gap-2816": -0.00027930736541748047, "mb-expt-gap-2820": 0.11295753717422485, "mb-expt-gap-2821": 0.05852621793746948, "mb-expt-gap-2836": 0.00011628866195678711, "mb-expt-gap-2840": 1.5043587684631348, "mb-expt-gap-2841": 3.325270175933838, "mb-expt-gap-2846": 4.025052547454834, "mb-expt-gap-2852": 1.3980634212493896, "mb-expt-gap-2855": 0.2887547016143799, "mb-expt-gap-2859": -0.0003256797790527344, "mb-expt-gap-2870": 1.669905424118042, "mb-expt-gap-2872": -0.0003101229667663574, "mb-expt-gap-2878": -0.0002084970474243164, "mb-expt-gap-2879": -0.0002834200859069824, "mb-expt-gap-2882": 0.6076931953430176, "mb-expt-gap-2883": -0.00010508298873901367, "mb-expt-gap-2886": -0.0006264448165893555, "mb-expt-gap-2893": -0.00023353099822998047, "mb-expt-gap-2902": 1.0018267631530762, "mb-expt-gap-2907": 0.03321981430053711, "mb-expt-gap-2909": -0.0002453923225402832, "mb-expt-gap-2916": 1.2184734344482422, "mb-expt-gap-2917": -5.340576171875e-05, "mb-expt-gap-2924": 4.357099533081055e-05, "mb-expt-gap-2927": -3.439188003540039e-05, "mb-expt-gap-2932": -5.40614128112793e-05, "mb-expt-gap-2933": 2.5395050048828125, "mb-expt-gap-2937": -0.00017571449279785156, "mb-expt-gap-2938": 0.8277283906936646, "mb-expt-gap-2939": -2.8133392333984375e-05, "mb-expt-gap-2942": -8.630752563476562e-05, "mb-expt-gap-2944": 0.3408612608909607, "mb-expt-gap-2951": 1.8209205865859985, "mb-expt-gap-2952": 2.8848648071289062e-05, "mb-expt-gap-2953": -3.5703182220458984e-05, "mb-expt-gap-2955": 2.205371856689453e-06, "mb-expt-gap-2965": 2.4347734451293945, "mb-expt-gap-2977": 1.5289497375488281, "mb-expt-gap-2980": 0.00011020898818969727, "mb-expt-gap-2981": -4.5299530029296875e-05, "mb-expt-gap-2990": -2.6047229766845703e-05, "mb-expt-gap-3001": -0.00018537044525146484, "mb-expt-gap-3005": -3.540515899658203e-05, "mb-expt-gap-3022": 0.9661706686019897, "mb-expt-gap-3023": 1.0451617240905762, "mb-expt-gap-3025": 2.074519634246826, "mb-expt-gap-3027": -0.00024318695068359375, "mb-expt-gap-3032": 0.7224233150482178, "mb-expt-gap-3034": 0.9269223213195801, "mb-expt-gap-3037": 4.3134894371032715, "mb-expt-gap-3040": 0.5880632400512695, "mb-expt-gap-3043": 1.9048075675964355, "mb-expt-gap-3045": 2.484675407409668, "mb-expt-gap-3050": 0.2805398106575012, "mb-expt-gap-3053": 1.7500360012054443, "mb-expt-gap-3059": -0.00028383731842041016, "mb-expt-gap-3060": -0.000371396541595459, "mb-expt-gap-3077": -9.107589721679688e-05, "mb-expt-gap-3087": 1.167249083518982, "mb-expt-gap-3103": 1.573725938796997, "mb-expt-gap-3118": -0.00010055303573608398, "mb-expt-gap-3124": -0.00017464160919189453, "mb-expt-gap-3125": -5.9604644775390625e-05, "mb-expt-gap-3129": -8.660554885864258e-05, "mb-expt-gap-3145": 1.2380995750427246, "mb-expt-gap-3148": -0.0003344416618347168, "mb-expt-gap-3149": -5.888938903808594e-05, "mb-expt-gap-3159": 0.012126505374908447, "mb-expt-gap-3163": 1.59710693359375, "mb-expt-gap-3166": 2.646265983581543, "mb-expt-gap-3171": 2.809494972229004, "mb-expt-gap-3174": -0.00016111135482788086, "mb-expt-gap-3176": 1.6369208097457886, "mb-expt-gap-3186": 2.4405314922332764, "mb-expt-gap-3187": 2.029853582382202, "mb-expt-gap-3189": 2.4703574180603027, "mb-expt-gap-3195": 2.106196880340576, "mb-expt-gap-3202": 1.6387555599212646, "mb-expt-gap-3208": -0.0003121495246887207, "mb-expt-gap-3210": -0.0002834200859069824, "mb-expt-gap-3220": 1.9782027006149292, "mb-expt-gap-3231": 0.0013203024864196777, "mb-expt-gap-3237": 2.5632269382476807, "mb-expt-gap-3242": 0.6511124968528748, "mb-expt-gap-3255": 1.8970946073532104, "mb-expt-gap-3267": -7.128715515136719e-05, "mb-expt-gap-3271": 3.024960517883301, "mb-expt-gap-3272": 3.020197868347168, "mb-expt-gap-3278": 1.837524652481079, "mb-expt-gap-3279": 3.23984432220459, "mb-expt-gap-3281": 0.9127128720283508, "mb-expt-gap-3286": 2.0099706649780273, "mb-expt-gap-3291": 4.8687262535095215, "mb-expt-gap-3294": -0.00017082691192626953, "mb-expt-gap-3298": 2.141781806945801, "mb-expt-gap-3302": 2.3488950729370117, "mb-expt-gap-3307": -0.00011777877807617188, "mb-expt-gap-3312": -0.00018703937530517578, "mb-expt-gap-3316": -3.451108932495117e-05, "mb-expt-gap-3318": -0.0001366138458251953, "mb-expt-gap-3319": -0.00029736757278442383, "mb-expt-gap-3320": -0.0003243684768676758, "mb-expt-gap-3324": 0.4493284821510315, "mb-expt-gap-3326": -0.00016438961029052734, "mb-expt-gap-3327": 1.3935918807983398, "mb-expt-gap-3335": 2.8562588691711426, "mb-expt-gap-3337": 0.4482499361038208, "mb-expt-gap-3349": 0.7966673374176025, "mb-expt-gap-3355": -0.00019305944442749023, "mb-expt-gap-3359": 1.6321313381195068, "mb-expt-gap-3363": 0.5352581739425659, "mb-expt-gap-3364": -0.0002809762954711914, "mb-expt-gap-3366": -7.641315460205078e-05, "mb-expt-gap-3370": -0.00023889541625976562, "mb-expt-gap-3372": 0.047513604164123535, "mb-expt-gap-3373": -0.00015246868133544922, "mb-expt-gap-3375": -0.00015050172805786133, "mb-expt-gap-3376": -0.00010848045349121094, "mb-expt-gap-3380": -0.00017082691192626953, "mb-expt-gap-3388": -0.0003363490104675293, "mb-expt-gap-3389": -0.0002703070640563965, "mb-expt-gap-3390": -0.00020623207092285156, "mb-expt-gap-3394": 0.5976409912109375, "mb-expt-gap-3405": -0.0002980828285217285, "mb-expt-gap-3417": -0.00026929378509521484, "mb-expt-gap-3418": -5.453824996948242e-05, "mb-expt-gap-3421": -0.00026351213455200195, "mb-expt-gap-3428": 0.9674938321113586, "mb-expt-gap-3431": -0.00022733211517333984, "mb-expt-gap-3433": -0.00019210577011108398, "mb-expt-gap-3443": 0.7679889798164368, "mb-expt-gap-3450": 1.644653081893921, "mb-expt-gap-3452": 1.0681736469268799, "mb-expt-gap-3453": 1.0951350927352905, "mb-expt-gap-3455": 1.042304277420044, "mb-expt-gap-3458": 1.8455668687820435, "mb-expt-gap-3465": 1.3886361122131348, "mb-expt-gap-3469": 1.2266794443130493, "mb-expt-gap-3477": 0.5220590829849243, "mb-expt-gap-3497": 1.8298625946044922e-05, "mb-expt-gap-3502": -6.467103958129883e-05, "mb-expt-gap-3522": -0.00023049116134643555, "mb-expt-gap-3528": 1.1664055585861206, "mb-expt-gap-3530": -7.325410842895508e-05, "mb-expt-gap-3532": -9.47713851928711e-05, "mb-expt-gap-3536": 3.5260324478149414, "mb-expt-gap-3538": 1.1955758333206177, "mb-expt-gap-3547": -0.0002206563949584961, "mb-expt-gap-3548": 2.6883349418640137, "mb-expt-gap-3550": 2.127760171890259, "mb-expt-gap-3552": -0.0001265406608581543, "mb-expt-gap-3556": -0.00014662742614746094, "mb-expt-gap-3557": -0.0001246929168701172, "mb-expt-gap-3564": -0.00010269880294799805, "mb-expt-gap-3570": 1.9704086780548096, "mb-expt-gap-3582": 0.1869899034500122, "mb-expt-gap-3583": 0.2082800269126892, "mb-expt-gap-3588": 0.13526815176010132, "mb-expt-gap-3600": 0.14296585321426392, "mb-expt-gap-3605": 1.1177135705947876, "mb-expt-gap-3608": 0.7069896459579468, "mb-expt-gap-3617": 1.219530463218689, "mb-expt-gap-3618": -0.0003439784049987793, "mb-expt-gap-3621": 0.05708169937133789, "mb-expt-gap-3623": 2.3860280513763428, "mb-expt-gap-3633": 0.6176477074623108, "mb-expt-gap-3644": -0.00020885467529296875, "mb-expt-gap-3648": 5.432886123657227, "mb-expt-gap-3650": -0.0001800060272216797, "mb-expt-gap-3653": -0.0002677440643310547, "mb-expt-gap-3659": -0.0002532005310058594, "mb-expt-gap-3669": -0.00018578767776489258, "mb-expt-gap-3676": -0.00032144784927368164, "mb-expt-gap-3679": 2.987374782562256, "mb-expt-gap-3680": 0.02283298969268799, "mb-expt-gap-3690": 1.2272382974624634, "mb-expt-gap-3693": -0.0002765655517578125, "mb-expt-gap-3695": -0.000186920166015625, "mb-expt-gap-3699": 4.0650367736816406e-05, "mb-expt-gap-3705": 4.8279762268066406e-05, "mb-expt-gap-3708": -0.00011426210403442383, "mb-expt-gap-3713": 3.6033430099487305, "mb-expt-gap-3720": 4.505276203155518, "mb-expt-gap-3722": 3.603820323944092, "mb-expt-gap-3723": 2.0144333839416504, "mb-expt-gap-3725": 3.2552576065063477, "mb-expt-gap-3727": 3.0925979614257812, "mb-expt-gap-3728": 4.293059825897217, "mb-expt-gap-3732": 2.266439437866211, "mb-expt-gap-3742": 2.6104774475097656, "mb-expt-gap-3744": 1.1074117422103882, "mb-expt-gap-3749": 0.0005078315734863281, "mb-expt-gap-3754": 3.159322738647461, "mb-expt-gap-3759": -0.00027191638946533203, "mb-expt-gap-3760": -0.00026983022689819336, "mb-expt-gap-3761": -1.8298625946044922e-05, "mb-expt-gap-3777": -0.00011068582534790039, "mb-expt-gap-3778": -2.205371856689453e-06, "mb-expt-gap-3785": 0.12957876920700073, "mb-expt-gap-3796": -0.00021892786026000977, "mb-expt-gap-3799": 2.467527389526367, "mb-expt-gap-3811": -0.00025850534439086914, "mb-expt-gap-3812": 2.3607535362243652, "mb-expt-gap-3815": 0.05240166187286377, "mb-expt-gap-3821": -0.00013363361358642578, "mb-expt-gap-3824": -0.0002689361572265625, "mb-expt-gap-3829": -0.00018143653869628906, "mb-expt-gap-3833": -0.00014775991439819336, "mb-expt-gap-3836": -0.00021946430206298828, "mb-expt-gap-3839": -0.0001506805419921875, "mb-expt-gap-3847": -0.00024890899658203125, "mb-expt-gap-3849": 0.02673792839050293, "mb-expt-gap-3855": 0.2957499027252197, "mb-expt-gap-3857": 0.46123844385147095, "mb-expt-gap-3868": -0.00034934282302856445, "mb-expt-gap-3879": 3.445431709289551, "mb-expt-gap-3881": 0.9928827285766602, "mb-expt-gap-3886": -0.0003401041030883789, "mb-expt-gap-3894": 0.4326745867729187, "mb-expt-gap-3895": -6.598234176635742e-05, "mb-expt-gap-3900": -0.00029087066650390625, "mb-expt-gap-3901": -0.0003522038459777832, "mb-expt-gap-3910": 1.5877982378005981, "mb-expt-gap-3911": 0.0001373887062072754, "mb-expt-gap-3912": 0.3284178376197815, "mb-expt-gap-3920": -0.00039821863174438477, "mb-expt-gap-3924": -0.00014573335647583008, "mb-expt-gap-3929": -0.00023090839385986328, "mb-expt-gap-3931": -0.00038939714431762695, "mb-expt-gap-3938": -0.00011438131332397461, "mb-expt-gap-3941": -0.00015670061111450195, "mb-expt-gap-3942": -0.0003002285957336426, "mb-expt-gap-3947": -0.00033986568450927734, "mb-expt-gap-3948": -0.0003224015235900879, "mb-expt-gap-3953": 3.5101990699768066, "mb-expt-gap-3957": 0.3142269253730774, "mb-expt-gap-3967": 0.00016945600509643555, "mb-expt-gap-3969": -6.669759750366211e-05, "mb-expt-gap-3970": -0.0024594664573669434, "mb-expt-gap-3973": -0.0019025802612304688, "mb-expt-gap-3974": -0.0001665353775024414, "mb-expt-gap-3977": -0.0002319812774658203, "mb-expt-gap-3980": 0.025841057300567627, "mb-expt-gap-3982": -0.00014770030975341797, "mb-expt-gap-3985": 1.101211428642273, "mb-expt-gap-3992": 1.0942158699035645, "mb-expt-gap-3996": 0.9527431130409241, "mb-expt-gap-3999": 0.4499664902687073, "mb-expt-gap-4009": 0.42051953077316284, "mb-expt-gap-4011": 1.2112690210342407, "mb-expt-gap-4012": 0.9547913074493408, "mb-expt-gap-4013": 1.3715543746948242, "mb-expt-gap-4025": -0.0002409815788269043, "mb-expt-gap-4029": 1.1579902172088623, "mb-expt-gap-4032": 0.00014013051986694336, "mb-expt-gap-4037": 0.741680383682251, "mb-expt-gap-4038": 1.4998762607574463, "mb-expt-gap-4039": 0.9305397272109985, "mb-expt-gap-4043": -0.0003305673599243164, "mb-expt-gap-4048": 1.272313117980957, "mb-expt-gap-4054": -0.0004369020462036133, "mb-expt-gap-4061": 2.3301687240600586, "mb-expt-gap-4065": 0.2794687747955322, "mb-expt-gap-4066": 0.2909567952156067, "mb-expt-gap-4068": 1.2656102180480957, "mb-expt-gap-4075": 1.142885684967041, "mb-expt-gap-4078": -0.00022643804550170898, "mb-expt-gap-4087": -0.00018411874771118164, "mb-expt-gap-4089": -0.00014126300811767578, "mb-expt-gap-4092": -9.256601333618164e-05, "mb-expt-gap-4095": -7.826089859008789e-05, "mb-expt-gap-4106": -0.0001780986785888672, "mb-expt-gap-4121": -2.014636993408203e-05, "mb-expt-gap-4122": -9.298324584960938e-05, "mb-expt-gap-4123": -0.00016057491302490234, "mb-expt-gap-4129": -0.0002599358558654785, "mb-expt-gap-4130": 0.7330658435821533, "mb-expt-gap-4137": -0.00015348196029663086, "mb-expt-gap-4141": -0.00023740530014038086, "mb-expt-gap-4146": -0.0002650022506713867, "mb-expt-gap-4147": -0.00027185678482055664, "mb-expt-gap-4154": -0.0002480149269104004, "mb-expt-gap-4155": -0.00044101476669311523, "mb-expt-gap-4157": -0.00018894672393798828, "mb-expt-gap-4159": -0.00013297796249389648, "mb-expt-gap-4169": -0.00033038854598999023, "mb-expt-gap-4173": -0.000363767147064209, "mb-expt-gap-4175": -0.00023108720779418945, "mb-expt-gap-4178": -0.00020229816436767578, "mb-expt-gap-4180": -0.0003298521041870117, "mb-expt-gap-4181": -0.00032830238342285156, "mb-expt-gap-4189": -0.0002072453498840332, "mb-expt-gap-4199": -0.0003177523612976074, "mb-expt-gap-4200": -0.0001647472381591797, "mb-expt-gap-4204": -0.00011444091796875, "mb-expt-gap-4207": -0.00040584802627563477, "mb-expt-gap-4211": 3.295210838317871, "mb-expt-gap-4216": -0.00021666288375854492, "mb-expt-gap-4217": -2.6285648345947266e-05, "mb-expt-gap-4221": -0.0001512765884399414, "mb-expt-gap-4224": 2.2530555725097656e-05, "mb-expt-gap-4225": 2.3512399196624756, "mb-expt-gap-4226": 1.4693180322647095, "mb-expt-gap-4229": 3.227421283721924, "mb-expt-gap-4237": 0.38966113328933716, "mb-expt-gap-4238": -0.00013267993927001953, "mb-expt-gap-4239": -6.681680679321289e-05, "mb-expt-gap-4254": -0.000217437744140625, "mb-expt-gap-4256": -0.00015819072723388672, "mb-expt-gap-4265": -0.00024241209030151367, "mb-expt-gap-4267": -0.0002943873405456543, "mb-expt-gap-4268": -0.00024712085723876953, "mb-expt-gap-4282": -4.857778549194336e-05, "mb-expt-gap-4283": -0.00011622905731201172, "mb-expt-gap-4285": -2.2292137145996094e-05, "mb-expt-gap-4286": -0.00019747018814086914, "mb-expt-gap-4287": 2.400818347930908, "mb-expt-gap-4288": -0.0001437067985534668, "mb-expt-gap-4291": 0.7153167128562927, "mb-expt-gap-4298": -0.0002262592315673828, "mb-expt-gap-4299": -0.0003190040588378906, "mb-expt-gap-4300": 1.117053508758545, "mb-expt-gap-4304": -0.00022494792938232422, "mb-expt-gap-4305": 3.783942222595215, "mb-expt-gap-4312": -0.0002893805503845215, "mb-expt-gap-4315": 4.789323329925537, "mb-expt-gap-4321": -0.00021123886108398438, "mb-expt-gap-4334": -0.00040340423583984375, "mb-expt-gap-4349": -8.0108642578125e-05, "mb-expt-gap-4359": -0.0002206563949584961, "mb-expt-gap-4361": 2.199411392211914e-05, "mb-expt-gap-4363": -9.608268737792969e-05, "mb-expt-gap-4368": -0.00014346837997436523, "mb-expt-gap-4371": -0.00027489662170410156, "mb-expt-gap-4372": -0.0004949569702148438, "mb-expt-gap-4375": -9.870529174804688e-05, "mb-expt-gap-4381": -0.0001685619354248047, "mb-expt-gap-4385": -0.00019317865371704102, "mb-expt-gap-4386": -0.00015181303024291992, "mb-expt-gap-4393": 0.9325006604194641, "mb-expt-gap-4394": -0.0001499652862548828, "mb-expt-gap-4395": -4.678964614868164e-05, "mb-expt-gap-4401": -0.00023573637008666992, "mb-expt-gap-4409": 1.3721002340316772, "mb-expt-gap-4411": -3.331899642944336e-05, "mb-expt-gap-4421": 1.5273776054382324, "mb-expt-gap-4430": -0.0001468062400817871, "mb-expt-gap-4434": -0.00016379356384277344, "mb-expt-gap-4439": 2.108304023742676, "mb-expt-gap-4451": 1.6292314529418945, "mb-expt-gap-4453": 2.239475965499878, "mb-expt-gap-4454": 1.0432822704315186, "mb-expt-gap-4455": 1.8733967542648315, "mb-expt-gap-4458": 1.857469081878662, "mb-expt-gap-4460": 2.0167360305786133, "mb-expt-gap-4463": 1.2969528436660767, "mb-expt-gap-4464": 0.8764782547950745, "mb-expt-gap-4475": 2.3642563819885254, "mb-expt-gap-4478": -0.00023478269577026367, "mb-expt-gap-4481": 3.4813437461853027, "mb-expt-gap-4484": 0.8414329886436462, "mb-expt-gap-4485": 3.517495632171631, "mb-expt-gap-4495": 3.1014556884765625, "mb-expt-gap-4496": 3.101076602935791, "mb-expt-gap-4500": 1.7342984676361084, "mb-expt-gap-4501": 2.160877227783203, "mb-expt-gap-4504": 1.5767803192138672, "mb-expt-gap-4514": -0.00019532442092895508, "mb-expt-gap-4515": 1.4805374145507812, "mb-expt-gap-4518": 2.778041362762451, "mb-expt-gap-4547": -0.0002289414405822754, "mb-expt-gap-4552": -0.0003008842468261719, "mb-expt-gap-4557": -0.00025653839111328125, "mb-expt-gap-4565": -0.0002238154411315918, "mb-expt-gap-4566": -0.0001494288444519043, "mb-expt-gap-4569": -0.00016987323760986328, "mb-expt-gap-4573": -0.0002720952033996582, "mb-expt-gap-4585": -0.0001774430274963379, "mb-expt-gap-4587": 0.08309072256088257, "mb-expt-gap-4589": -0.00012987852096557617, "mb-expt-gap-4593": 1.0123295783996582, "mb-expt-gap-4596": 3.212690353393555e-05, "mb-expt-gap-4597": 1.3053103685379028, "mb-expt-gap-4600": 1.5567375421524048, "mb-expt-gap-4602": 0.008733093738555908}, "parameters": {"N": 2, "alpha": 0.9999998976773382, "batch_size": 32, "betas": [0.516639075322522, 0.5264563063760717], "bias": true, "criterion": "RobustL1", "d_model": 890, "dim_feedforward": 4096, "dropout": 0.028872008743168847, "elem_prop": "mat2vec", "emb_scaler": 0.7786045799268693, "epochs": 80, "epochs_step": 20, "eps": 2.7783126725433747e-05, "fudge": 7.926303633323247e-08, "heads": 10, "k": 2, "lr": 0.00034217718124143374, "out_hidden": [1264, 632, 316, 158], "pe_resolution": 2500, "ple_resolution": 4952, "pos_scaler": 2.467418751510465e-07, "pos_scaler_log": 0.22139517333125558, "weight_decay": 1.4405062215031337e-09}, "scores": {"mae": 0.3214308504276503, "mape": 0.3428953016815996, "max_error": 5.768855397701263, "rmse": 0.7560949960842103}}, "fold_1": {"data": {"mb-expt-gap-0003": 1.903360366821289, "mb-expt-gap-0023": -9.72747802734375e-05, "mb-expt-gap-0025": 1.2408846616744995, "mb-expt-gap-0045": 5.364418029785156e-05, "mb-expt-gap-0054": 2.3445377349853516, "mb-expt-gap-0059": 1.7975139617919922, "mb-expt-gap-0061": 2.2174558639526367, "mb-expt-gap-0064": 1.989098072052002, "mb-expt-gap-0066": 2.215256452560425, "mb-expt-gap-0069": 2.535494565963745, "mb-expt-gap-0075": 0.7781938314437866, "mb-expt-gap-0084": 3.185236930847168, "mb-expt-gap-0088": 8.392333984375e-05, "mb-expt-gap-0090": 7.18235969543457e-05, "mb-expt-gap-0093": 1.4781951904296875e-05, "mb-expt-gap-0094": 0.00010919570922851562, "mb-expt-gap-0099": 2.09500789642334, "mb-expt-gap-0103": 0.00021976232528686523, "mb-expt-gap-0108": -0.00010228157043457031, "mb-expt-gap-0111": 0.00016117095947265625, "mb-expt-gap-0112": 4.208087921142578e-05, "mb-expt-gap-0114": 2.7300539016723633, "mb-expt-gap-0118": 0.8379169702529907, "mb-expt-gap-0121": 2.114286422729492, "mb-expt-gap-0124": 1.2876311540603638, "mb-expt-gap-0127": 0.022238552570343018, "mb-expt-gap-0131": 1.649709701538086, "mb-expt-gap-0132": 2.054593324661255, "mb-expt-gap-0134": 1.8994874954223633, "mb-expt-gap-0138": 2.873626947402954, "mb-expt-gap-0148": 2.8614442348480225, "mb-expt-gap-0149": 3.729304790496826, "mb-expt-gap-0152": 0.00012999773025512695, "mb-expt-gap-0155": 2.244220495223999, "mb-expt-gap-0156": 3.15158748626709, "mb-expt-gap-0160": 2.9455764293670654, "mb-expt-gap-0161": 0.8393229842185974, "mb-expt-gap-0163": -0.00027126073837280273, "mb-expt-gap-0169": 2.423307418823242, "mb-expt-gap-0170": 0.00012677907943725586, "mb-expt-gap-0174": 0.547977089881897, "mb-expt-gap-0178": 2.5101373195648193, "mb-expt-gap-0183": 1.9788742065429688e-05, "mb-expt-gap-0185": 4.3343329429626465, "mb-expt-gap-0186": 9.179115295410156e-06, "mb-expt-gap-0194": 2.28094220161438, "mb-expt-gap-0200": 1.9581537246704102, "mb-expt-gap-0213": 1.1758272647857666, "mb-expt-gap-0218": 1.757830023765564, "mb-expt-gap-0224": 0.34514397382736206, "mb-expt-gap-0227": 2.037355422973633, "mb-expt-gap-0231": -7.522106170654297e-05, "mb-expt-gap-0235": 1.3959095478057861, "mb-expt-gap-0240": 1.9498672485351562, "mb-expt-gap-0247": 3.265336513519287, "mb-expt-gap-0249": 1.3381626605987549, "mb-expt-gap-0250": 2.2626779079437256, "mb-expt-gap-0270": 3.39906907081604, "mb-expt-gap-0277": 3.3413984775543213, "mb-expt-gap-0280": 3.7670135498046875e-05, "mb-expt-gap-0286": 1.4817869663238525, "mb-expt-gap-0287": 1.193336009979248, "mb-expt-gap-0289": 2.062941312789917, "mb-expt-gap-0293": 3.9685750007629395, "mb-expt-gap-0299": 0.00018078088760375977, "mb-expt-gap-0301": -9.828805923461914e-05, "mb-expt-gap-0302": 5.764622211456299, "mb-expt-gap-0305": 2.770714521408081, "mb-expt-gap-0311": 2.353250741958618, "mb-expt-gap-0319": 0.0001627802848815918, "mb-expt-gap-0323": 9.244680404663086e-05, "mb-expt-gap-0337": 2.78464674949646, "mb-expt-gap-0338": 2.5085337162017822, "mb-expt-gap-0342": 2.3171627521514893, "mb-expt-gap-0350": 3.0406506061553955, "mb-expt-gap-0352": 4.301219940185547, "mb-expt-gap-0354": 2.152625560760498, "mb-expt-gap-0357": 4.750490188598633e-05, "mb-expt-gap-0362": 2.0774590969085693, "mb-expt-gap-0368": 3.8119876384735107, "mb-expt-gap-0369": 2.9085094928741455, "mb-expt-gap-0389": 3.2048778533935547, "mb-expt-gap-0391": 4.134072303771973, "mb-expt-gap-0425": 1.2993812561035156e-05, "mb-expt-gap-0427": 0.00027948617935180664, "mb-expt-gap-0433": 1.4741714000701904, "mb-expt-gap-0443": 3.159289836883545, "mb-expt-gap-0453": 0.17066407203674316, "mb-expt-gap-0455": 3.124083995819092, "mb-expt-gap-0458": 4.020419120788574, "mb-expt-gap-0459": 1.9684641361236572, "mb-expt-gap-0462": 3.447197437286377, "mb-expt-gap-0466": 3.1162424087524414, "mb-expt-gap-0467": -0.00011783838272094727, "mb-expt-gap-0469": 3.6650326251983643, "mb-expt-gap-0472": 0.26926350593566895, "mb-expt-gap-0473": 0.6801058650016785, "mb-expt-gap-0474": 0.3384432792663574, "mb-expt-gap-0491": 0.00798887014389038, "mb-expt-gap-0492": 0.1889532208442688, "mb-expt-gap-0493": 2.9118404388427734, "mb-expt-gap-0497": 1.9399616718292236, "mb-expt-gap-0499": 3.866734743118286, "mb-expt-gap-0504": 2.620387077331543, "mb-expt-gap-0509": 0.00036519765853881836, "mb-expt-gap-0510": 1.9003580808639526, "mb-expt-gap-0522": 0.0001093745231628418, "mb-expt-gap-0540": 0.18005108833312988, "mb-expt-gap-0544": 2.9146671295166016e-05, "mb-expt-gap-0550": 1.7642974853515625e-05, "mb-expt-gap-0553": 0.00014978647232055664, "mb-expt-gap-0556": 3.6247589588165283, "mb-expt-gap-0563": -0.00010496377944946289, "mb-expt-gap-0564": -8.040666580200195e-05, "mb-expt-gap-0571": 6.467103958129883e-05, "mb-expt-gap-0576": 0.00025022029876708984, "mb-expt-gap-0579": 0.0001926422119140625, "mb-expt-gap-0582": 3.004096269607544, "mb-expt-gap-0584": 7.867813110351562e-05, "mb-expt-gap-0585": 3.3790669441223145, "mb-expt-gap-0589": -0.0001595020294189453, "mb-expt-gap-0594": 0.00016433000564575195, "mb-expt-gap-0595": 0.00023573637008666992, "mb-expt-gap-0600": 0.00012451410293579102, "mb-expt-gap-0601": 7.62939453125e-05, "mb-expt-gap-0605": 0.0001830458641052246, "mb-expt-gap-0606": 4.64706563949585, "mb-expt-gap-0610": 0.00017368793487548828, "mb-expt-gap-0611": 0.00022470951080322266, "mb-expt-gap-0617": 0.00015735626220703125, "mb-expt-gap-0627": 9.608268737792969e-05, "mb-expt-gap-0632": 0.7810998558998108, "mb-expt-gap-0634": 0.8660006523132324, "mb-expt-gap-0635": 0.7322854995727539, "mb-expt-gap-0637": 0.6949498057365417, "mb-expt-gap-0638": 0.694951593875885, "mb-expt-gap-0639": 0.7107944488525391, "mb-expt-gap-0653": 0.5395015478134155, "mb-expt-gap-0655": 0.8646278381347656, "mb-expt-gap-0663": 0.5569453239440918, "mb-expt-gap-0667": 4.599023818969727, "mb-expt-gap-0668": 3.762871026992798, "mb-expt-gap-0681": 4.003939151763916, "mb-expt-gap-0697": 2.5292770862579346, "mb-expt-gap-0698": 0.430930495262146, "mb-expt-gap-0702": 4.902684688568115, "mb-expt-gap-0703": 3.3977718353271484, "mb-expt-gap-0717": 3.9240221977233887, "mb-expt-gap-0719": 2.47955322265625e-05, "mb-expt-gap-0723": 2.9289729595184326, "mb-expt-gap-0735": 0.00013625621795654297, "mb-expt-gap-0736": 0.0001583695411682129, "mb-expt-gap-0742": 0.0001576542854309082, "mb-expt-gap-0747": -0.0001004934310913086, "mb-expt-gap-0751": 1.0656012296676636, "mb-expt-gap-0752": 1.1397485733032227, "mb-expt-gap-0754": 0.00012302398681640625, "mb-expt-gap-0760": 0.00014269351959228516, "mb-expt-gap-0765": 0.9649331569671631, "mb-expt-gap-0768": 0.00019592046737670898, "mb-expt-gap-0770": 2.3961713314056396, "mb-expt-gap-0772": 1.9508137702941895, "mb-expt-gap-0777": 0.5282517075538635, "mb-expt-gap-0779": 0.6100085973739624, "mb-expt-gap-0780": 0.00012832880020141602, "mb-expt-gap-0799": -5.328655242919922e-05, "mb-expt-gap-0802": 7.277727127075195e-05, "mb-expt-gap-0817": 0.00011599063873291016, "mb-expt-gap-0819": 0.0002009868621826172, "mb-expt-gap-0820": 1.7197456359863281, "mb-expt-gap-0823": 0.00018012523651123047, "mb-expt-gap-0825": -0.00011461973190307617, "mb-expt-gap-0835": 0.25001704692840576, "mb-expt-gap-0836": 0.0001653432846069336, "mb-expt-gap-0842": 0.00012952089309692383, "mb-expt-gap-0852": 0.00025004148483276367, "mb-expt-gap-0862": 0.3986207842826843, "mb-expt-gap-0869": 0.10172545909881592, "mb-expt-gap-0878": 0.0001055002212524414, "mb-expt-gap-0883": 2.7931067943573, "mb-expt-gap-0887": 1.823902130126953e-05, "mb-expt-gap-0888": 7.033348083496094e-06, "mb-expt-gap-0897": 0.0027545690536499023, "mb-expt-gap-0900": 0.19446521997451782, "mb-expt-gap-0902": 0.479722797870636, "mb-expt-gap-0903": -0.00015091896057128906, "mb-expt-gap-0905": 0.6148424744606018, "mb-expt-gap-0906": 1.4852083921432495, "mb-expt-gap-0909": -0.00015050172805786133, "mb-expt-gap-0945": 2.3178067207336426, "mb-expt-gap-0948": 1.4096300601959229, "mb-expt-gap-0950": 2.3245604038238525, "mb-expt-gap-0956": 2.0627458095550537, "mb-expt-gap-0963": 1.5011680126190186, "mb-expt-gap-0975": 2.581437826156616, "mb-expt-gap-0976": 1.6510659456253052, "mb-expt-gap-0985": 3.886222839355469e-05, "mb-expt-gap-0986": 1.4797364473342896, "mb-expt-gap-0987": 5.745887756347656e-05, "mb-expt-gap-0989": 0.00010704994201660156, "mb-expt-gap-0992": 0.6395292282104492, "mb-expt-gap-0995": 2.18805193901062, "mb-expt-gap-1005": 1.9960517883300781, "mb-expt-gap-1008": 2.38771915435791, "mb-expt-gap-1009": 0.0001373291015625, "mb-expt-gap-1011": 2.058088779449463, "mb-expt-gap-1015": 0.00345766544342041, "mb-expt-gap-1022": 1.8503382205963135, "mb-expt-gap-1024": 2.7431156635284424, "mb-expt-gap-1027": 2.47277569770813, "mb-expt-gap-1031": 0.00020903348922729492, "mb-expt-gap-1035": 6.3072686195373535, "mb-expt-gap-1036": 5.729665279388428, "mb-expt-gap-1038": 1.5865650177001953, "mb-expt-gap-1042": 1.5988383293151855, "mb-expt-gap-1043": 7.3909759521484375e-06, "mb-expt-gap-1044": 1.0874910354614258, "mb-expt-gap-1045": 5.637874603271484, "mb-expt-gap-1049": 4.419428825378418, "mb-expt-gap-1052": 2.3252499103546143, "mb-expt-gap-1053": 0.978853166103363, "mb-expt-gap-1069": -1.800060272216797e-05, "mb-expt-gap-1070": 2.023108720779419, "mb-expt-gap-1076": 3.65443754196167, "mb-expt-gap-1079": 3.9122025966644287, "mb-expt-gap-1084": 4.07099723815918e-05, "mb-expt-gap-1086": 0.7455403804779053, "mb-expt-gap-1089": -0.00021839141845703125, "mb-expt-gap-1091": 1.1130714416503906, "mb-expt-gap-1099": -8.022785186767578e-05, "mb-expt-gap-1101": -9.310245513916016e-05, "mb-expt-gap-1118": -4.7206878662109375e-05, "mb-expt-gap-1119": 0.08012950420379639, "mb-expt-gap-1124": 1.2640442848205566, "mb-expt-gap-1131": 0.1171412467956543, "mb-expt-gap-1141": 0.8927546143531799, "mb-expt-gap-1144": -0.0017818212509155273, "mb-expt-gap-1146": 0.0002129673957824707, "mb-expt-gap-1152": 0.0026327967643737793, "mb-expt-gap-1159": 0.0001550912857055664, "mb-expt-gap-1166": 5.381473064422607, "mb-expt-gap-1167": 2.39459228515625, "mb-expt-gap-1171": 8.392333984375e-05, "mb-expt-gap-1173": 0.00012290477752685547, "mb-expt-gap-1174": 2.7057416439056396, "mb-expt-gap-1175": 0.00010520219802856445, "mb-expt-gap-1180": 2.2960379123687744, "mb-expt-gap-1184": 0.00029778480529785156, "mb-expt-gap-1186": 9.900331497192383e-05, "mb-expt-gap-1196": 0.00017637014389038086, "mb-expt-gap-1201": 0.00012987852096557617, "mb-expt-gap-1212": 0.00019025802612304688, "mb-expt-gap-1221": 0.39774012565612793, "mb-expt-gap-1222": 1.1745312213897705, "mb-expt-gap-1224": 0.00019061565399169922, "mb-expt-gap-1239": 9.083747863769531e-05, "mb-expt-gap-1246": 2.6345252990722656e-05, "mb-expt-gap-1250": 3.326627016067505, "mb-expt-gap-1263": 0.00022679567337036133, "mb-expt-gap-1267": -0.00019097328186035156, "mb-expt-gap-1271": 0.6848678588867188, "mb-expt-gap-1278": 1.9249018430709839, "mb-expt-gap-1287": 0.00019025802612304688, "mb-expt-gap-1319": 0.9048081040382385, "mb-expt-gap-1331": 9.28640365600586e-05, "mb-expt-gap-1334": 2.951313018798828, "mb-expt-gap-1344": 1.6584815979003906, "mb-expt-gap-1345": 1.2244874238967896, "mb-expt-gap-1351": 0.00013375282287597656, "mb-expt-gap-1355": -0.0001443028450012207, "mb-expt-gap-1364": -1.3887882232666016e-05, "mb-expt-gap-1372": 1.9593088626861572, "mb-expt-gap-1378": 1.6090513467788696, "mb-expt-gap-1381": 2.9926090240478516, "mb-expt-gap-1382": 4.291534423828125e-06, "mb-expt-gap-1390": 1.0627514123916626, "mb-expt-gap-1392": 4.273653030395508e-05, "mb-expt-gap-1397": 0.31934911012649536, "mb-expt-gap-1403": 0.7221560478210449, "mb-expt-gap-1407": 0.6784753203392029, "mb-expt-gap-1417": 0.6737291216850281, "mb-expt-gap-1419": 1.4600820541381836, "mb-expt-gap-1424": 2.643510103225708, "mb-expt-gap-1425": 2.5550365447998047, "mb-expt-gap-1430": 1.9483574628829956, "mb-expt-gap-1436": 2.027954339981079, "mb-expt-gap-1438": 1.8548762798309326, "mb-expt-gap-1440": 1.3816606998443604, "mb-expt-gap-1446": 0.6598032116889954, "mb-expt-gap-1453": 2.1454896926879883, "mb-expt-gap-1456": 1.0258275270462036, "mb-expt-gap-1457": 2.6394217014312744, "mb-expt-gap-1475": 1.6584460735321045, "mb-expt-gap-1489": 8.928775787353516e-05, "mb-expt-gap-1492": 4.486060619354248, "mb-expt-gap-1503": 0.0002097487449645996, "mb-expt-gap-1516": 1.958930492401123, "mb-expt-gap-1520": 5.0127506256103516e-05, "mb-expt-gap-1525": 2.27934193611145, "mb-expt-gap-1531": 0.0002040266990661621, "mb-expt-gap-1548": 4.403987407684326, "mb-expt-gap-1549": 0.00010031461715698242, "mb-expt-gap-1550": 0.2617073655128479, "mb-expt-gap-1554": 0.3408030867576599, "mb-expt-gap-1566": 0.3515339493751526, "mb-expt-gap-1571": 0.5057311058044434, "mb-expt-gap-1576": 0.00016796588897705078, "mb-expt-gap-1577": 0.5959712266921997, "mb-expt-gap-1578": -9.08970832824707e-05, "mb-expt-gap-1582": 0.9333085417747498, "mb-expt-gap-1583": 1.9631330966949463, "mb-expt-gap-1585": 1.4096674919128418, "mb-expt-gap-1586": 3.808051824569702, "mb-expt-gap-1587": 2.0806074142456055, "mb-expt-gap-1596": -9.137392044067383e-05, "mb-expt-gap-1597": -1.3709068298339844e-05, "mb-expt-gap-1599": 9.131431579589844e-05, "mb-expt-gap-1612": 0.00016319751739501953, "mb-expt-gap-1619": 8.791685104370117e-05, "mb-expt-gap-1625": 9.751319885253906e-05, "mb-expt-gap-1630": 0.9355324506759644, "mb-expt-gap-1631": -0.0005277395248413086, "mb-expt-gap-1637": 7.081031799316406e-05, "mb-expt-gap-1643": 0.0001074671745300293, "mb-expt-gap-1645": 3.246614933013916, "mb-expt-gap-1653": 5.1915645599365234e-05, "mb-expt-gap-1655": 2.2886455059051514, "mb-expt-gap-1659": 8.690357208251953e-05, "mb-expt-gap-1663": 2.05588436126709, "mb-expt-gap-1665": 2.6070847511291504, "mb-expt-gap-1668": 2.8511884212493896, "mb-expt-gap-1672": 3.55839729309082e-05, "mb-expt-gap-1674": 0.0001062154769897461, "mb-expt-gap-1678": 0.316927969455719, "mb-expt-gap-1682": -0.0001271963119506836, "mb-expt-gap-1684": 0.15518969297409058, "mb-expt-gap-1689": -0.00015270709991455078, "mb-expt-gap-1690": 0.0002071857452392578, "mb-expt-gap-1703": 0.00020694732666015625, "mb-expt-gap-1714": 0.00024586915969848633, "mb-expt-gap-1723": -8.761882781982422e-05, "mb-expt-gap-1724": 0.0001494884490966797, "mb-expt-gap-1727": 0.00016105175018310547, "mb-expt-gap-1733": 0.0001283884048461914, "mb-expt-gap-1738": 0.0001665353775024414, "mb-expt-gap-1743": 7.909536361694336e-05, "mb-expt-gap-1752": 0.34346961975097656, "mb-expt-gap-1753": 0.3299577832221985, "mb-expt-gap-1768": 2.1015350818634033, "mb-expt-gap-1780": 1.246997594833374, "mb-expt-gap-1785": 1.1437010765075684, "mb-expt-gap-1787": 1.2254207134246826, "mb-expt-gap-1794": 1.1534820795059204, "mb-expt-gap-1802": 0.10230952501296997, "mb-expt-gap-1809": 0.2708331346511841, "mb-expt-gap-1811": 4.240049839019775, "mb-expt-gap-1819": 1.2680611610412598, "mb-expt-gap-1820": 3.6818535327911377, "mb-expt-gap-1822": 1.1483672857284546, "mb-expt-gap-1829": 1.1437010765075684, "mb-expt-gap-1831": 0.014198839664459229, "mb-expt-gap-1838": 0.8967550992965698, "mb-expt-gap-1842": 0.00012260675430297852, "mb-expt-gap-1848": 1.4721252918243408, "mb-expt-gap-1863": 0.3085400462150574, "mb-expt-gap-1869": 0.7736844420433044, "mb-expt-gap-1870": 1.0014094114303589, "mb-expt-gap-1872": -4.470348358154297e-06, "mb-expt-gap-1879": 2.185469150543213, "mb-expt-gap-1880": 2.316131353378296, "mb-expt-gap-1883": 0.09253066778182983, "mb-expt-gap-1885": 1.955183982849121, "mb-expt-gap-1887": 3.885343313217163, "mb-expt-gap-1888": 2.909142017364502, "mb-expt-gap-1893": 2.949598789215088, "mb-expt-gap-1895": 2.195180892944336, "mb-expt-gap-1896": 1.8550662994384766, "mb-expt-gap-1900": 1.4810014963150024, "mb-expt-gap-1902": 2.561541795730591, "mb-expt-gap-1905": 2.7420284748077393, "mb-expt-gap-1906": 2.1628258228302, "mb-expt-gap-1908": 2.5119056701660156, "mb-expt-gap-1909": 2.1474993228912354, "mb-expt-gap-1912": 1.9900810718536377, "mb-expt-gap-1913": 3.293830394744873, "mb-expt-gap-1916": 1.96791410446167, "mb-expt-gap-1927": 2.1780874729156494, "mb-expt-gap-1933": 2.1957335472106934, "mb-expt-gap-1942": 1.6158745288848877, "mb-expt-gap-1943": -0.0004445314407348633, "mb-expt-gap-1948": 2.879432439804077, "mb-expt-gap-1952": 1.9895763397216797, "mb-expt-gap-1953": 1.508333683013916, "mb-expt-gap-1955": 0.0016621947288513184, "mb-expt-gap-1968": 2.0583765506744385, "mb-expt-gap-1975": 2.1217880249023438, "mb-expt-gap-1976": 2.241990566253662, "mb-expt-gap-1977": 1.6479668617248535, "mb-expt-gap-1986": 2.139369249343872, "mb-expt-gap-1987": 0.00012677907943725586, "mb-expt-gap-1995": 1.834165334701538, "mb-expt-gap-1999": 1.088129997253418, "mb-expt-gap-2001": 4.023308277130127, "mb-expt-gap-2005": 6.876499652862549, "mb-expt-gap-2007": 1.7088923454284668, "mb-expt-gap-2017": 0.8289269804954529, "mb-expt-gap-2019": 1.7558033466339111, "mb-expt-gap-2020": 3.1427648067474365, "mb-expt-gap-2026": 3.3657066822052, "mb-expt-gap-2050": 1.7289031744003296, "mb-expt-gap-2055": 2.233286142349243, "mb-expt-gap-2060": 0.0001195073127746582, "mb-expt-gap-2072": 2.028071880340576, "mb-expt-gap-2074": 4.565715789794922e-05, "mb-expt-gap-2076": 9.512901306152344e-05, "mb-expt-gap-2078": 0.0001481175422668457, "mb-expt-gap-2085": 2.0763285160064697, "mb-expt-gap-2088": 2.9195194244384766, "mb-expt-gap-2091": 1.3370280265808105, "mb-expt-gap-2100": 0.021961867809295654, "mb-expt-gap-2106": 1.7810800075531006, "mb-expt-gap-2110": 2.6607820987701416, "mb-expt-gap-2119": 2.423365592956543, "mb-expt-gap-2132": 1.4091095924377441, "mb-expt-gap-2134": 2.102508783340454, "mb-expt-gap-2135": 1.6835510730743408, "mb-expt-gap-2137": 0.532833456993103, "mb-expt-gap-2145": 0.017611980438232422, "mb-expt-gap-2147": 0.286247193813324, "mb-expt-gap-2151": 2.001742124557495, "mb-expt-gap-2153": 8.96453857421875e-05, "mb-expt-gap-2163": 2.9329357147216797, "mb-expt-gap-2165": 2.3822364807128906, "mb-expt-gap-2167": 0.00039446353912353516, "mb-expt-gap-2169": 0.002556741237640381, "mb-expt-gap-2173": 4.582066535949707, "mb-expt-gap-2177": -0.0026914477348327637, "mb-expt-gap-2187": 4.583597183227539e-05, "mb-expt-gap-2194": 7.75456428527832e-05, "mb-expt-gap-2195": 1.9819612503051758, "mb-expt-gap-2196": 0.00014770030975341797, "mb-expt-gap-2199": 0.0001093745231628418, "mb-expt-gap-2204": 1.4322538375854492, "mb-expt-gap-2205": 0.0001024007797241211, "mb-expt-gap-2206": 1.907483458518982, "mb-expt-gap-2207": 0.00015735626220703125, "mb-expt-gap-2208": 0.00017791986465454102, "mb-expt-gap-2216": 0.0002275705337524414, "mb-expt-gap-2220": 6.375079154968262, "mb-expt-gap-2222": 3.2796292304992676, "mb-expt-gap-2230": 8.07046890258789e-05, "mb-expt-gap-2232": 0.00026875734329223633, "mb-expt-gap-2240": 3.4739606380462646, "mb-expt-gap-2241": 3.695487976074219e-05, "mb-expt-gap-2244": 3.4504435062408447, "mb-expt-gap-2245": 2.3691983222961426, "mb-expt-gap-2253": 0.00024050474166870117, "mb-expt-gap-2257": -7.987022399902344e-05, "mb-expt-gap-2264": 0.00022172927856445312, "mb-expt-gap-2266": 0.4813089668750763, "mb-expt-gap-2268": -0.0001480579376220703, "mb-expt-gap-2271": 2.868755578994751, "mb-expt-gap-2273": 2.4548838138580322, "mb-expt-gap-2274": 0.00011831521987915039, "mb-expt-gap-2277": 0.0002244114875793457, "mb-expt-gap-2278": 0.00023251771926879883, "mb-expt-gap-2283": 0.00020760297775268555, "mb-expt-gap-2284": 0.00014525651931762695, "mb-expt-gap-2302": 0.0002243518829345703, "mb-expt-gap-2314": 0.00016736984252929688, "mb-expt-gap-2319": 0.00023883581161499023, "mb-expt-gap-2320": 0.00012612342834472656, "mb-expt-gap-2322": 0.02962738275527954, "mb-expt-gap-2327": 3.18022084236145, "mb-expt-gap-2336": 0.00022149085998535156, "mb-expt-gap-2346": 0.00017082691192626953, "mb-expt-gap-2349": 0.00020694732666015625, "mb-expt-gap-2351": 0.00022369623184204102, "mb-expt-gap-2355": 0.00011581182479858398, "mb-expt-gap-2373": -0.00011163949966430664, "mb-expt-gap-2380": 0.0002321004867553711, "mb-expt-gap-2393": 0.00024706125259399414, "mb-expt-gap-2410": 2.7812328338623047, "mb-expt-gap-2421": -0.00016444921493530273, "mb-expt-gap-2423": 0.00010317564010620117, "mb-expt-gap-2425": 7.5083136558532715, "mb-expt-gap-2428": 0.00023305416107177734, "mb-expt-gap-2434": 0.00010788440704345703, "mb-expt-gap-2435": -7.641315460205078e-05, "mb-expt-gap-2437": -0.000213623046875, "mb-expt-gap-2439": 0.00015586614608764648, "mb-expt-gap-2449": 0.0001544356346130371, "mb-expt-gap-2450": 5.1339569091796875, "mb-expt-gap-2454": 0.00013655424118041992, "mb-expt-gap-2462": 2.4573216438293457, "mb-expt-gap-2468": 0.00020182132720947266, "mb-expt-gap-2473": 6.61611557006836e-05, "mb-expt-gap-2475": 9.691715240478516e-05, "mb-expt-gap-2478": 0.00018072128295898438, "mb-expt-gap-2480": 0.0002703070640563965, "mb-expt-gap-2485": 2.0802021026611328e-05, "mb-expt-gap-2505": 3.16571044921875, "mb-expt-gap-2507": 0.00012302398681640625, "mb-expt-gap-2528": 1.1647095680236816, "mb-expt-gap-2532": 0.00020265579223632812, "mb-expt-gap-2533": 0.00012737512588500977, "mb-expt-gap-2537": 1.7410246133804321, "mb-expt-gap-2541": 2.3365020751953125e-05, "mb-expt-gap-2547": 0.00015795230865478516, "mb-expt-gap-2550": 0.0001068115234375, "mb-expt-gap-2558": 9.34600830078125e-05, "mb-expt-gap-2563": 8.684396743774414e-05, "mb-expt-gap-2569": -9.018182754516602e-05, "mb-expt-gap-2576": 0.00013512372970581055, "mb-expt-gap-2577": 7.390975952148438e-05, "mb-expt-gap-2580": 0.00023192167282104492, "mb-expt-gap-2599": 0.0001399517059326172, "mb-expt-gap-2600": 2.1467411518096924, "mb-expt-gap-2601": 6.139278411865234e-05, "mb-expt-gap-2603": 0.00020051002502441406, "mb-expt-gap-2605": -1.3470649719238281e-05, "mb-expt-gap-2606": 0.7596876621246338, "mb-expt-gap-2608": 0.00015300512313842773, "mb-expt-gap-2616": 1.6778438091278076, "mb-expt-gap-2617": 1.2665650844573975, "mb-expt-gap-2624": 3.7776219844818115, "mb-expt-gap-2628": 0.29754406213760376, "mb-expt-gap-2632": 2.670109272003174, "mb-expt-gap-2637": 0.0001564621925354004, "mb-expt-gap-2638": 0.0001251697540283203, "mb-expt-gap-2648": 0.0002467036247253418, "mb-expt-gap-2653": 0.00016635656356811523, "mb-expt-gap-2654": 1.0343701839447021, "mb-expt-gap-2656": 0.00015461444854736328, "mb-expt-gap-2662": 2.688317060470581, "mb-expt-gap-2665": 1.0376092195510864, "mb-expt-gap-2669": 0.00014710426330566406, "mb-expt-gap-2674": 0.0001526474952697754, "mb-expt-gap-2676": 0.0017801523208618164, "mb-expt-gap-2680": 0.00012236833572387695, "mb-expt-gap-2681": 0.00012618303298950195, "mb-expt-gap-2684": 7.68899917602539e-06, "mb-expt-gap-2691": 1.1702700853347778, "mb-expt-gap-2701": 0.00014507770538330078, "mb-expt-gap-2703": 0.00016313791275024414, "mb-expt-gap-2707": 4.506111145019531e-05, "mb-expt-gap-2721": 1.356939673423767, "mb-expt-gap-2722": 1.865926742553711, "mb-expt-gap-2726": 0.03233206272125244, "mb-expt-gap-2728": -0.00012028217315673828, "mb-expt-gap-2729": 0.00015467405319213867, "mb-expt-gap-2732": 2.1636486053466797e-05, "mb-expt-gap-2733": 2.5425901412963867, "mb-expt-gap-2737": 3.4138755798339844, "mb-expt-gap-2738": 0.018791139125823975, "mb-expt-gap-2750": 2.5706605911254883, "mb-expt-gap-2752": 3.8792009353637695, "mb-expt-gap-2755": 3.2079503536224365, "mb-expt-gap-2756": 2.7280969619750977, "mb-expt-gap-2758": 2.0142438411712646, "mb-expt-gap-2768": 3.3463892936706543, "mb-expt-gap-2770": 2.4603614807128906, "mb-expt-gap-2782": -0.0001188516616821289, "mb-expt-gap-2783": 3.039836883544922e-06, "mb-expt-gap-2786": 2.2255260944366455, "mb-expt-gap-2790": -6.586313247680664e-05, "mb-expt-gap-2791": 3.363882064819336, "mb-expt-gap-2792": 2.89797306060791, "mb-expt-gap-2796": 0.0001195073127746582, "mb-expt-gap-2803": 0.00017434358596801758, "mb-expt-gap-2812": -0.0001429915428161621, "mb-expt-gap-2813": 0.963587760925293, "mb-expt-gap-2818": -2.8967857360839844e-05, "mb-expt-gap-2824": 2.5649538040161133, "mb-expt-gap-2825": 1.2722501754760742, "mb-expt-gap-2830": 0.0001233220100402832, "mb-expt-gap-2833": -0.00012820959091186523, "mb-expt-gap-2837": 3.937180519104004, "mb-expt-gap-2842": 2.047395944595337, "mb-expt-gap-2844": 1.3765568733215332, "mb-expt-gap-2856": 5.005648612976074, "mb-expt-gap-2871": 0.00011420249938964844, "mb-expt-gap-2875": 1.404979944229126, "mb-expt-gap-2885": 0.00011324882507324219, "mb-expt-gap-2887": 1.3513473272323608, "mb-expt-gap-2889": 0.05263799428939819, "mb-expt-gap-2890": -5.447864532470703e-05, "mb-expt-gap-2892": -0.002154529094696045, "mb-expt-gap-2904": 0.0001608133316040039, "mb-expt-gap-2913": 0.00017791986465454102, "mb-expt-gap-2918": -4.9948692321777344e-05, "mb-expt-gap-2922": 1.8719210624694824, "mb-expt-gap-2941": 0.004687607288360596, "mb-expt-gap-2945": 6.943941116333008e-05, "mb-expt-gap-2947": 0.00011301040649414062, "mb-expt-gap-2950": 0.00011879205703735352, "mb-expt-gap-2958": 0.00017070770263671875, "mb-expt-gap-2961": 0.00019949674606323242, "mb-expt-gap-2964": 8.815526962280273e-05, "mb-expt-gap-2978": 8.51750373840332e-05, "mb-expt-gap-2982": 3.823256492614746, "mb-expt-gap-2985": 9.053945541381836e-05, "mb-expt-gap-2986": 0.00011742115020751953, "mb-expt-gap-2993": 1.2535732984542847, "mb-expt-gap-2994": 0.7993720769882202, "mb-expt-gap-2997": 0.00011134147644042969, "mb-expt-gap-3013": 0.0001468658447265625, "mb-expt-gap-3018": 1.8596649169921875e-05, "mb-expt-gap-3026": 2.177945137023926, "mb-expt-gap-3046": 0.3637241721153259, "mb-expt-gap-3052": 3.9342944622039795, "mb-expt-gap-3054": 3.3958475589752197, "mb-expt-gap-3055": 3.124269485473633, "mb-expt-gap-3056": 3.7073588371276855, "mb-expt-gap-3057": 0.0006771087646484375, "mb-expt-gap-3071": 0.00015664100646972656, "mb-expt-gap-3075": 8.285045623779297e-06, "mb-expt-gap-3079": 0.0001703500747680664, "mb-expt-gap-3082": 0.00022655725479125977, "mb-expt-gap-3091": 0.2615422010421753, "mb-expt-gap-3092": 1.7815511226654053, "mb-expt-gap-3093": 0.00016433000564575195, "mb-expt-gap-3094": 2.86102294921875e-05, "mb-expt-gap-3099": 0.00028514862060546875, "mb-expt-gap-3106": 7.56978988647461e-05, "mb-expt-gap-3117": 0.019127368927001953, "mb-expt-gap-3122": 3.277097463607788, "mb-expt-gap-3126": 1.621246337890625e-05, "mb-expt-gap-3133": 0.00016701221466064453, "mb-expt-gap-3134": 0.00017887353897094727, "mb-expt-gap-3138": 0.0002955198287963867, "mb-expt-gap-3139": 1.5855607986450195, "mb-expt-gap-3143": 3.745142936706543, "mb-expt-gap-3146": 1.46891450881958, "mb-expt-gap-3150": 1.1417971849441528, "mb-expt-gap-3158": 0.00021034479141235352, "mb-expt-gap-3168": 2.545016288757324, "mb-expt-gap-3178": 5.522947311401367, "mb-expt-gap-3179": 2.2824172973632812, "mb-expt-gap-3182": -0.00014340877532958984, "mb-expt-gap-3198": 2.1171326637268066, "mb-expt-gap-3200": 1.772434949874878, "mb-expt-gap-3201": 4.531578540802002, "mb-expt-gap-3206": 2.6041271686553955, "mb-expt-gap-3207": 3.9379637241363525, "mb-expt-gap-3213": 0.7838390469551086, "mb-expt-gap-3219": 3.4543399810791016, "mb-expt-gap-3221": -3.7789344787597656e-05, "mb-expt-gap-3226": 2.2047126293182373, "mb-expt-gap-3230": 6.405203342437744, "mb-expt-gap-3232": 2.4307806491851807, "mb-expt-gap-3241": 3.230571746826172e-05, "mb-expt-gap-3246": 5.014045715332031, "mb-expt-gap-3248": 3.0451762676239014, "mb-expt-gap-3250": 1.6113216876983643, "mb-expt-gap-3252": 1.624182939529419, "mb-expt-gap-3253": 2.155413866043091, "mb-expt-gap-3254": 1.8753490447998047, "mb-expt-gap-3258": 1.0551515817642212, "mb-expt-gap-3259": 0.00018674135208129883, "mb-expt-gap-3264": 5.362580299377441, "mb-expt-gap-3276": 1.4957647323608398, "mb-expt-gap-3280": -0.0001538395881652832, "mb-expt-gap-3288": -6.908178329467773e-05, "mb-expt-gap-3290": 0.6237879395484924, "mb-expt-gap-3293": 2.1380348205566406, "mb-expt-gap-3295": -6.765127182006836e-05, "mb-expt-gap-3301": 3.9521288871765137, "mb-expt-gap-3306": -3.5822391510009766e-05, "mb-expt-gap-3313": 4.3272972106933594e-05, "mb-expt-gap-3317": 2.1338462829589844e-05, "mb-expt-gap-3322": 1.5010749101638794, "mb-expt-gap-3325": 0.00016105175018310547, "mb-expt-gap-3331": -1.1682510375976562e-05, "mb-expt-gap-3336": 0.0596393346786499, "mb-expt-gap-3344": 0.8572673797607422, "mb-expt-gap-3348": 1.3534011840820312, "mb-expt-gap-3352": 2.3840224742889404, "mb-expt-gap-3353": 0.00017875432968139648, "mb-expt-gap-3374": -0.00011342763900756836, "mb-expt-gap-3385": 0.0001818537712097168, "mb-expt-gap-3387": 0.00883328914642334, "mb-expt-gap-3395": 0.00016075372695922852, "mb-expt-gap-3403": -0.00014269351959228516, "mb-expt-gap-3404": 0.015678048133850098, "mb-expt-gap-3409": 3.46453857421875, "mb-expt-gap-3414": 1.3617544174194336, "mb-expt-gap-3419": -4.3511390686035156e-05, "mb-expt-gap-3422": -3.325939178466797e-05, "mb-expt-gap-3425": 0.06310266256332397, "mb-expt-gap-3427": 1.46590256690979, "mb-expt-gap-3429": 0.613405704498291, "mb-expt-gap-3432": 4.8279762268066406e-05, "mb-expt-gap-3438": 0.8235983848571777, "mb-expt-gap-3444": 1.159142017364502, "mb-expt-gap-3445": 0.45928341150283813, "mb-expt-gap-3446": 0.9297317266464233, "mb-expt-gap-3451": 0.9302667379379272, "mb-expt-gap-3457": 1.0497899055480957, "mb-expt-gap-3464": 2.2947185039520264, "mb-expt-gap-3470": -6.723403930664062e-05, "mb-expt-gap-3474": 1.1950143575668335, "mb-expt-gap-3476": -0.00010275840759277344, "mb-expt-gap-3478": 0.00017195940017700195, "mb-expt-gap-3479": 0.0001926422119140625, "mb-expt-gap-3482": 0.7916799187660217, "mb-expt-gap-3485": 1.2878539562225342, "mb-expt-gap-3486": 0.00021976232528686523, "mb-expt-gap-3492": 0.9848614931106567, "mb-expt-gap-3496": 0.45368731021881104, "mb-expt-gap-3499": -4.649162292480469e-05, "mb-expt-gap-3504": 0.00024330615997314453, "mb-expt-gap-3506": 2.348877191543579, "mb-expt-gap-3508": 1.359853982925415, "mb-expt-gap-3516": 2.5818536281585693, "mb-expt-gap-3540": 3.277101993560791, "mb-expt-gap-3541": 0.00016677379608154297, "mb-expt-gap-3542": 0.0014594197273254395, "mb-expt-gap-3544": 4.38690185546875e-05, "mb-expt-gap-3545": 0.0001512765884399414, "mb-expt-gap-3563": 0.19081461429595947, "mb-expt-gap-3565": 0.8873867392539978, "mb-expt-gap-3569": -0.00014001131057739258, "mb-expt-gap-3571": 0.00014466047286987305, "mb-expt-gap-3584": 0.16314780712127686, "mb-expt-gap-3591": 0.21149682998657227, "mb-expt-gap-3594": 0.14761334657669067, "mb-expt-gap-3598": 0.13799607753753662, "mb-expt-gap-3604": 1.2325236797332764, "mb-expt-gap-3610": 1.1657823324203491, "mb-expt-gap-3620": 0.6086035966873169, "mb-expt-gap-3626": 1.4953479766845703, "mb-expt-gap-3629": 0.00020438432693481445, "mb-expt-gap-3631": 1.9989862442016602, "mb-expt-gap-3638": -2.6464462280273438e-05, "mb-expt-gap-3643": 0.00011563301086425781, "mb-expt-gap-3658": 0.00024205446243286133, "mb-expt-gap-3662": 3.5616657733917236, "mb-expt-gap-3664": 2.92690110206604, "mb-expt-gap-3667": 9.113550186157227e-05, "mb-expt-gap-3677": 9.322166442871094e-05, "mb-expt-gap-3681": 3.8195860385894775, "mb-expt-gap-3682": 3.4045512676239014, "mb-expt-gap-3687": 8.445978164672852e-05, "mb-expt-gap-3691": 0.0001062154769897461, "mb-expt-gap-3700": 2.9146671295166016e-05, "mb-expt-gap-3702": 9.107589721679688e-05, "mb-expt-gap-3704": 9.310245513916016e-05, "mb-expt-gap-3710": -6.532669067382812e-05, "mb-expt-gap-3714": 7.790327072143555e-05, "mb-expt-gap-3717": 4.012692451477051, "mb-expt-gap-3721": -4.0531158447265625e-05, "mb-expt-gap-3756": 0.00015920400619506836, "mb-expt-gap-3763": 2.6904420852661133, "mb-expt-gap-3767": 0.00017780065536499023, "mb-expt-gap-3768": 0.0001379251480102539, "mb-expt-gap-3774": 0.0001271963119506836, "mb-expt-gap-3779": 2.02950119972229, "mb-expt-gap-3781": 6.74128532409668e-05, "mb-expt-gap-3786": 0.279180109500885, "mb-expt-gap-3787": -0.00014632940292358398, "mb-expt-gap-3788": 0.0002422928810119629, "mb-expt-gap-3791": -0.00012362003326416016, "mb-expt-gap-3792": -6.347894668579102e-05, "mb-expt-gap-3795": 0.8412575721740723, "mb-expt-gap-3798": 1.7172234058380127, "mb-expt-gap-3820": 0.0002339482307434082, "mb-expt-gap-3831": 0.00013369321823120117, "mb-expt-gap-3835": 0.00019699335098266602, "mb-expt-gap-3841": 0.00027447938919067383, "mb-expt-gap-3844": 0.00021332502365112305, "mb-expt-gap-3853": 0.27089744806289673, "mb-expt-gap-3856": 1.4727505445480347, "mb-expt-gap-3861": 0.05309176445007324, "mb-expt-gap-3865": 0.09985220432281494, "mb-expt-gap-3867": 5.2094459533691406e-05, "mb-expt-gap-3872": 6.085634231567383e-05, "mb-expt-gap-3877": 5.704164505004883e-05, "mb-expt-gap-3878": 4.368310451507568, "mb-expt-gap-3884": 7.849931716918945e-05, "mb-expt-gap-3888": 0.0002518296241760254, "mb-expt-gap-3890": -8.475780487060547e-05, "mb-expt-gap-3892": -2.0802021026611328e-05, "mb-expt-gap-3904": 3.212690353393555e-05, "mb-expt-gap-3913": 0.00015586614608764648, "mb-expt-gap-3914": -3.224611282348633e-05, "mb-expt-gap-3915": 1.7651450634002686, "mb-expt-gap-3918": 0.00011545419692993164, "mb-expt-gap-3921": 9.530782699584961e-05, "mb-expt-gap-3922": -2.866983413696289e-05, "mb-expt-gap-3927": 0.0002085566520690918, "mb-expt-gap-3932": 0.0001531839370727539, "mb-expt-gap-3933": 8.231401443481445e-05, "mb-expt-gap-3934": -0.00013434886932373047, "mb-expt-gap-3937": 0.00013267993927001953, "mb-expt-gap-3939": 0.00013530254364013672, "mb-expt-gap-3950": 4.744529724121094e-05, "mb-expt-gap-3966": -4.595518112182617e-05, "mb-expt-gap-3971": -0.00016301870346069336, "mb-expt-gap-3983": 0.0001373291015625, "mb-expt-gap-3984": -2.5987625122070312e-05, "mb-expt-gap-3986": 1.7476273775100708, "mb-expt-gap-3989": -0.00015038251876831055, "mb-expt-gap-3994": -0.00013440847396850586, "mb-expt-gap-3997": -0.0001303553581237793, "mb-expt-gap-4000": 0.5461019277572632, "mb-expt-gap-4005": 0.8607915639877319, "mb-expt-gap-4007": 0.4775635004043579, "mb-expt-gap-4024": 0.5531926155090332, "mb-expt-gap-4030": 2.780324697494507, "mb-expt-gap-4041": 0.2773568630218506, "mb-expt-gap-4042": 1.7623076438903809, "mb-expt-gap-4055": 0.9118152260780334, "mb-expt-gap-4057": 2.428441047668457, "mb-expt-gap-4062": 2.553290843963623, "mb-expt-gap-4067": 9.870529174804688e-05, "mb-expt-gap-4069": 1.3177895545959473, "mb-expt-gap-4081": 3.3795833587646484e-05, "mb-expt-gap-4083": 0.00018793344497680664, "mb-expt-gap-4099": -0.00011289119720458984, "mb-expt-gap-4108": 8.237361907958984e-05, "mb-expt-gap-4112": 0.00014650821685791016, "mb-expt-gap-4115": 0.0002028346061706543, "mb-expt-gap-4119": 0.00016158819198608398, "mb-expt-gap-4135": 0.00020623207092285156, "mb-expt-gap-4145": 0.00021475553512573242, "mb-expt-gap-4148": 0.00015157461166381836, "mb-expt-gap-4163": 0.00017333030700683594, "mb-expt-gap-4164": -0.00012934207916259766, "mb-expt-gap-4166": 0.0003279447555541992, "mb-expt-gap-4167": 0.00020515918731689453, "mb-expt-gap-4168": 9.870529174804688e-05, "mb-expt-gap-4177": 6.914138793945312e-05, "mb-expt-gap-4185": 0.9945540428161621, "mb-expt-gap-4188": 1.8174974918365479, "mb-expt-gap-4191": -0.00017893314361572266, "mb-expt-gap-4194": 0.0002135634422302246, "mb-expt-gap-4195": -7.635354995727539e-05, "mb-expt-gap-4203": 0.00011861324310302734, "mb-expt-gap-4209": 2.4933481216430664, "mb-expt-gap-4213": 0.0001469254493713379, "mb-expt-gap-4215": 2.3532445430755615, "mb-expt-gap-4219": -0.00016945600509643555, "mb-expt-gap-4220": -8.463859558105469e-06, "mb-expt-gap-4222": -0.00011587142944335938, "mb-expt-gap-4227": 2.5193893909454346, "mb-expt-gap-4241": -0.00014865398406982422, "mb-expt-gap-4243": 0.00029522180557250977, "mb-expt-gap-4245": -0.0011252760887145996, "mb-expt-gap-4252": 3.916025161743164e-05, "mb-expt-gap-4258": 0.00011718273162841797, "mb-expt-gap-4259": 0.00015038251876831055, "mb-expt-gap-4261": 0.5616058111190796, "mb-expt-gap-4269": 0.00018149614334106445, "mb-expt-gap-4270": -2.282857894897461e-05, "mb-expt-gap-4273": 0.0001386404037475586, "mb-expt-gap-4280": 0.0001900792121887207, "mb-expt-gap-4281": 2.7425448894500732, "mb-expt-gap-4292": 0.00015103816986083984, "mb-expt-gap-4301": 6.705522537231445e-05, "mb-expt-gap-4307": 0.00015854835510253906, "mb-expt-gap-4311": -0.00023174285888671875, "mb-expt-gap-4326": 0.00026279687881469727, "mb-expt-gap-4327": 0.00022333860397338867, "mb-expt-gap-4333": 9.542703628540039e-05, "mb-expt-gap-4341": 3.9009337425231934, "mb-expt-gap-4342": 6.198883056640625e-05, "mb-expt-gap-4345": 0.00015527009963989258, "mb-expt-gap-4347": 0.3974301218986511, "mb-expt-gap-4355": 0.00021076202392578125, "mb-expt-gap-4358": 0.00018531084060668945, "mb-expt-gap-4360": 0.0001512765884399414, "mb-expt-gap-4362": 0.5542894601821899, "mb-expt-gap-4364": 0.0002346634864807129, "mb-expt-gap-4367": 1.3716487884521484, "mb-expt-gap-4374": 0.837251603603363, "mb-expt-gap-4382": 1.5460036993026733, "mb-expt-gap-4415": 1.4212489128112793, "mb-expt-gap-4416": 0.00020581483840942383, "mb-expt-gap-4422": 0.00018453598022460938, "mb-expt-gap-4423": 0.000133514404296875, "mb-expt-gap-4429": 1.2524207830429077, "mb-expt-gap-4436": 2.4507813453674316, "mb-expt-gap-4440": 1.031398057937622, "mb-expt-gap-4442": 1.4651042222976685, "mb-expt-gap-4448": 2.289729595184326, "mb-expt-gap-4449": 1.577115535736084, "mb-expt-gap-4450": 0.9783614277839661, "mb-expt-gap-4462": 1.5908162593841553, "mb-expt-gap-4469": 2.535714864730835, "mb-expt-gap-4470": 2.474762201309204, "mb-expt-gap-4472": 1.8335590362548828, "mb-expt-gap-4474": 2.4225313663482666, "mb-expt-gap-4476": 1.755659818649292, "mb-expt-gap-4477": 1.7876460552215576, "mb-expt-gap-4482": 0.00015038251876831055, "mb-expt-gap-4498": 4.392862319946289e-05, "mb-expt-gap-4499": -2.8789043426513672e-05, "mb-expt-gap-4508": 1.0800197124481201, "mb-expt-gap-4513": 3.860837936401367, "mb-expt-gap-4520": 2.1350960731506348, "mb-expt-gap-4523": 4.9054622650146484e-05, "mb-expt-gap-4525": 0.00014859437942504883, "mb-expt-gap-4539": 8.803606033325195e-05, "mb-expt-gap-4540": 0.0001564621925354004, "mb-expt-gap-4541": -0.0001266002655029297, "mb-expt-gap-4543": 0.00016796588897705078, "mb-expt-gap-4546": 0.00018072128295898438, "mb-expt-gap-4550": 6.794929504394531e-05, "mb-expt-gap-4555": 0.00023823976516723633, "mb-expt-gap-4560": 0.23455864191055298, "mb-expt-gap-4563": 0.00022029876708984375, "mb-expt-gap-4564": 4.583597183227539e-05, "mb-expt-gap-4571": -6.079673767089844e-06, "mb-expt-gap-4575": 0.00018924474716186523, "mb-expt-gap-4579": -4.553794860839844e-05, "mb-expt-gap-4590": 0.002930581569671631, "mb-expt-gap-4592": 8.153915405273438e-05, "mb-expt-gap-4599": 0.02654808759689331, "mb-expt-gap-4603": 8.404254913330078e-06, "mb-expt-gap-4604": 5.072355270385742e-05}, "parameters": {"N": 3, "alpha": 0.8019048022306048, "batch_size": 32, "betas": [0.5000000000000002, 0.5000000000000008], "bias": false, "criterion": "RobustL1", "d_model": 690, "dim_feedforward": 1179, "dropout": 1.7926528706396198e-15, "elem_prop": "onehot", "emb_scaler": 0.2733269612134122, "epochs": 80, "epochs_step": 20, "eps": 2.3902057727810202e-05, "fudge": 2.8313354298158467e-16, "heads": 10, "k": 2, "lr": 0.0001000000000000036, "out_hidden": [256, 128, 64, 32], "pe_resolution": 5403, "ple_resolution": 2500, "pos_scaler": 0.005612410556009075, "pos_scaler_log": 0.7210606282305788, "weight_decay": 2.3660976323184385e-15}, "scores": {"mae": 0.3384934903627887, "mape": 0.2888286513598855, "max_error": 6.399880492687226, "rmse": 0.7831707095161606}}, "fold_2": {"data": {"mb-expt-gap-0001": 0.0668366551399231, "mb-expt-gap-0006": 0.0007786750793457031, "mb-expt-gap-0007": 1.8351383209228516, "mb-expt-gap-0009": 0.04828578233718872, "mb-expt-gap-0012": -0.0002808570861816406, "mb-expt-gap-0018": 1.6998920440673828, "mb-expt-gap-0024": 0.9518370032310486, "mb-expt-gap-0026": -6.687641143798828e-05, "mb-expt-gap-0028": 1.2056419849395752, "mb-expt-gap-0029": 0.16836965084075928, "mb-expt-gap-0041": -0.0001480579376220703, "mb-expt-gap-0044": 0.8256180882453918, "mb-expt-gap-0053": 1.2919628620147705, "mb-expt-gap-0057": 1.890401840209961, "mb-expt-gap-0070": 1.3612298965454102, "mb-expt-gap-0073": -0.00011593103408813477, "mb-expt-gap-0082": -0.0001602768898010254, "mb-expt-gap-0092": -0.00164717435836792, "mb-expt-gap-0096": 3.2010202407836914, "mb-expt-gap-0115": 2.8252601623535156e-05, "mb-expt-gap-0117": 2.1132678985595703, "mb-expt-gap-0128": 0.45646822452545166, "mb-expt-gap-0136": -0.00013530254364013672, "mb-expt-gap-0139": 5.870719909667969, "mb-expt-gap-0140": 4.272895336151123, "mb-expt-gap-0142": 3.347468137741089, "mb-expt-gap-0151": 3.9966354370117188, "mb-expt-gap-0175": 3.0445821285247803, "mb-expt-gap-0179": 5.574219703674316, "mb-expt-gap-0181": 5.889267444610596, "mb-expt-gap-0187": 1.3535354137420654, "mb-expt-gap-0189": -0.000599205493927002, "mb-expt-gap-0195": 1.2951737642288208, "mb-expt-gap-0206": 1.9137964248657227, "mb-expt-gap-0208": 3.34114146232605, "mb-expt-gap-0212": 2.3082387447357178, "mb-expt-gap-0221": 1.7183953523635864, "mb-expt-gap-0222": -0.0001977086067199707, "mb-expt-gap-0230": 2.9080591201782227, "mb-expt-gap-0242": -0.00010949373245239258, "mb-expt-gap-0243": 2.0331149101257324, "mb-expt-gap-0254": 3.1066625118255615, "mb-expt-gap-0256": 1.5624866485595703, "mb-expt-gap-0257": -0.0002162456512451172, "mb-expt-gap-0259": 2.1814160346984863, "mb-expt-gap-0266": -4.315376281738281e-05, "mb-expt-gap-0267": 2.511474609375, "mb-expt-gap-0271": 3.2899608612060547, "mb-expt-gap-0273": 3.927945852279663, "mb-expt-gap-0275": 3.2515225410461426, "mb-expt-gap-0281": 4.458930492401123, "mb-expt-gap-0282": 1.1112204790115356, "mb-expt-gap-0291": 0.9705934524536133, "mb-expt-gap-0292": 1.2890101671218872, "mb-expt-gap-0294": -0.00027000904083251953, "mb-expt-gap-0297": 2.3745455741882324, "mb-expt-gap-0298": 2.534130096435547, "mb-expt-gap-0304": 1.8790167570114136, "mb-expt-gap-0310": 2.315099000930786, "mb-expt-gap-0312": 1.8422088623046875, "mb-expt-gap-0314": -4.565715789794922e-05, "mb-expt-gap-0317": 2.4921958446502686, "mb-expt-gap-0321": 2.616767406463623, "mb-expt-gap-0332": 4.983227252960205, "mb-expt-gap-0339": -0.00022864341735839844, "mb-expt-gap-0343": -0.00010031461715698242, "mb-expt-gap-0346": 1.9725251197814941, "mb-expt-gap-0358": 2.7804508209228516, "mb-expt-gap-0360": 1.6414618492126465, "mb-expt-gap-0361": 1.269301414489746, "mb-expt-gap-0365": 2.8473596572875977, "mb-expt-gap-0366": 3.1971418857574463, "mb-expt-gap-0367": 2.3804705142974854, "mb-expt-gap-0371": -0.00013375282287597656, "mb-expt-gap-0374": 1.2486448287963867, "mb-expt-gap-0386": -0.00021255016326904297, "mb-expt-gap-0395": 0.9672462940216064, "mb-expt-gap-0396": 1.539079189300537, "mb-expt-gap-0406": 0.19371676445007324, "mb-expt-gap-0413": -6.467103958129883e-05, "mb-expt-gap-0415": -0.0003039240837097168, "mb-expt-gap-0417": 7.337331771850586e-05, "mb-expt-gap-0419": 5.1081180572509766e-05, "mb-expt-gap-0420": -0.00018078088760375977, "mb-expt-gap-0426": 1.1900959014892578, "mb-expt-gap-0435": 6.622011661529541, "mb-expt-gap-0436": 1.0907649993896484e-05, "mb-expt-gap-0444": 0.2597876191139221, "mb-expt-gap-0446": 0.22675567865371704, "mb-expt-gap-0450": 0.2007695436477661, "mb-expt-gap-0451": 0.15080231428146362, "mb-expt-gap-0452": 0.17218017578125, "mb-expt-gap-0454": 0.19916701316833496, "mb-expt-gap-0463": -0.00033593177795410156, "mb-expt-gap-0477": 0.26108604669570923, "mb-expt-gap-0479": 0.26318544149398804, "mb-expt-gap-0483": 0.27168774604797363, "mb-expt-gap-0487": 0.21960848569869995, "mb-expt-gap-0489": 3.4798150062561035, "mb-expt-gap-0490": 3.4494659900665283, "mb-expt-gap-0501": 2.959918737411499, "mb-expt-gap-0505": 3.5940728187561035, "mb-expt-gap-0506": -6.80685043334961e-05, "mb-expt-gap-0508": 3.211648464202881, "mb-expt-gap-0511": 2.167576789855957, "mb-expt-gap-0512": 1.078183650970459, "mb-expt-gap-0515": 0.49537748098373413, "mb-expt-gap-0516": 2.5099215507507324, "mb-expt-gap-0524": 0.0026476383209228516, "mb-expt-gap-0525": -5.2988529205322266e-05, "mb-expt-gap-0532": -8.404254913330078e-06, "mb-expt-gap-0533": 1.958756446838379, "mb-expt-gap-0541": 0.00015556812286376953, "mb-expt-gap-0543": 0.006982088088989258, "mb-expt-gap-0548": 0.0015975236892700195, "mb-expt-gap-0555": 1.1263571977615356, "mb-expt-gap-0560": -6.443262100219727e-05, "mb-expt-gap-0562": -9.262561798095703e-05, "mb-expt-gap-0565": -9.632110595703125e-05, "mb-expt-gap-0575": 0.01482313871383667, "mb-expt-gap-0578": -6.496906280517578e-06, "mb-expt-gap-0581": 0.026239454746246338, "mb-expt-gap-0591": -7.146596908569336e-05, "mb-expt-gap-0593": 3.017332077026367, "mb-expt-gap-0597": -0.00011348724365234375, "mb-expt-gap-0599": 0.0048656463623046875, "mb-expt-gap-0602": -8.64267349243164e-05, "mb-expt-gap-0607": -4.661083221435547e-05, "mb-expt-gap-0608": -0.00014072656631469727, "mb-expt-gap-0616": -3.063678741455078e-05, "mb-expt-gap-0618": -1.633167266845703e-05, "mb-expt-gap-0620": 3.5884289741516113, "mb-expt-gap-0629": -0.0002307295799255371, "mb-expt-gap-0633": 2.5379767417907715, "mb-expt-gap-0641": 0.6924453973770142, "mb-expt-gap-0642": 0.6613364219665527, "mb-expt-gap-0651": 0.5658427476882935, "mb-expt-gap-0654": 0.4787783920764923, "mb-expt-gap-0656": 0.5243744254112244, "mb-expt-gap-0658": 0.42799270153045654, "mb-expt-gap-0660": 0.4323682188987732, "mb-expt-gap-0662": 0.34296560287475586, "mb-expt-gap-0664": 1.4679337739944458, "mb-expt-gap-0669": 2.372077703475952, "mb-expt-gap-0672": 2.2226901054382324, "mb-expt-gap-0673": 1.8823307752609253, "mb-expt-gap-0680": 2.3415677547454834, "mb-expt-gap-0685": 0.8116880059242249, "mb-expt-gap-0686": 3.5029940605163574, "mb-expt-gap-0689": 2.176331043243408, "mb-expt-gap-0706": 1.7764370441436768, "mb-expt-gap-0715": 0.68095463514328, "mb-expt-gap-0721": -7.265806198120117e-05, "mb-expt-gap-0739": 1.5020923614501953, "mb-expt-gap-0748": 1.0650238990783691, "mb-expt-gap-0749": -9.191036224365234e-05, "mb-expt-gap-0750": 1.1020528078079224, "mb-expt-gap-0756": 1.3066864013671875, "mb-expt-gap-0757": -0.00012803077697753906, "mb-expt-gap-0761": -6.335973739624023e-05, "mb-expt-gap-0771": 2.1969656944274902, "mb-expt-gap-0774": 1.4884028434753418, "mb-expt-gap-0784": -0.00023514032363891602, "mb-expt-gap-0792": -2.682209014892578e-05, "mb-expt-gap-0796": 2.743013381958008, "mb-expt-gap-0806": -8.845329284667969e-05, "mb-expt-gap-0807": -0.00011211633682250977, "mb-expt-gap-0811": -7.200241088867188e-05, "mb-expt-gap-0814": 0.018164873123168945, "mb-expt-gap-0821": 0.6197311878204346, "mb-expt-gap-0829": 1.866375207901001, "mb-expt-gap-0845": -0.00013208389282226562, "mb-expt-gap-0848": -9.310245513916016e-05, "mb-expt-gap-0856": -6.735324859619141e-06, "mb-expt-gap-0858": 0.515029788017273, "mb-expt-gap-0867": 4.4345855712890625e-05, "mb-expt-gap-0868": 0.00012052059173583984, "mb-expt-gap-0884": -2.4616718292236328e-05, "mb-expt-gap-0892": -4.094839096069336e-05, "mb-expt-gap-0901": 0.47643810510635376, "mb-expt-gap-0913": 1.9375238418579102, "mb-expt-gap-0921": 0.9853661060333252, "mb-expt-gap-0929": 7.043266773223877, "mb-expt-gap-0932": 4.166364669799805e-05, "mb-expt-gap-0941": 1.4465585947036743, "mb-expt-gap-0958": 1.944674015045166, "mb-expt-gap-0967": 2.3735504150390625, "mb-expt-gap-0974": 1.9931728839874268, "mb-expt-gap-0978": 1.9357306957244873, "mb-expt-gap-0982": 2.335059642791748, "mb-expt-gap-0983": 2.0166256427764893, "mb-expt-gap-0993": -3.743171691894531e-05, "mb-expt-gap-1006": 2.0224990844726562, "mb-expt-gap-1007": 1.8886523246765137, "mb-expt-gap-1017": 4.485506534576416, "mb-expt-gap-1019": -0.00012934207916259766, "mb-expt-gap-1026": 3.339061975479126, "mb-expt-gap-1037": 2.3918635845184326, "mb-expt-gap-1039": -0.00021272897720336914, "mb-expt-gap-1040": 1.4587042331695557, "mb-expt-gap-1055": 4.635591506958008, "mb-expt-gap-1062": 2.297271490097046, "mb-expt-gap-1063": -0.000268399715423584, "mb-expt-gap-1071": 0.0002586841583251953, "mb-expt-gap-1077": 0.8809313178062439, "mb-expt-gap-1080": 1.7438600063323975, "mb-expt-gap-1087": -1.2755393981933594e-05, "mb-expt-gap-1088": -4.4345855712890625e-05, "mb-expt-gap-1094": 1.2735167741775513, "mb-expt-gap-1095": 0.0001450181007385254, "mb-expt-gap-1096": -0.0025450587272644043, "mb-expt-gap-1098": 3.7550926208496094e-05, "mb-expt-gap-1114": 1.3234314918518066, "mb-expt-gap-1123": 2.094902276992798, "mb-expt-gap-1134": 2.7367074489593506, "mb-expt-gap-1135": 0.6006745100021362, "mb-expt-gap-1142": 1.337188959121704, "mb-expt-gap-1151": 1.1577907800674438, "mb-expt-gap-1155": 0.6808750629425049, "mb-expt-gap-1156": 0.48210805654525757, "mb-expt-gap-1158": 2.7454681396484375, "mb-expt-gap-1176": 2.7747435569763184, "mb-expt-gap-1189": -2.8848648071289062e-05, "mb-expt-gap-1199": -5.5789947509765625e-05, "mb-expt-gap-1203": 1.9431114196777344e-05, "mb-expt-gap-1204": 3.1113624572753906e-05, "mb-expt-gap-1205": 1.5079975128173828e-05, "mb-expt-gap-1206": 6.705522537231445e-05, "mb-expt-gap-1208": -6.699562072753906e-05, "mb-expt-gap-1211": -3.337860107421875e-06, "mb-expt-gap-1216": -8.58306884765625e-06, "mb-expt-gap-1217": 0.00016766786575317383, "mb-expt-gap-1226": 5.5730342864990234e-05, "mb-expt-gap-1228": 1.1920928955078125e-06, "mb-expt-gap-1234": 0.7679044008255005, "mb-expt-gap-1236": -1.3232231140136719e-05, "mb-expt-gap-1243": 7.218122482299805e-05, "mb-expt-gap-1247": -1.531839370727539e-05, "mb-expt-gap-1251": -3.713369369506836e-05, "mb-expt-gap-1253": 3.6716461181640625e-05, "mb-expt-gap-1255": 2.300739288330078e-05, "mb-expt-gap-1259": 0.00011336803436279297, "mb-expt-gap-1261": 2.372264862060547e-05, "mb-expt-gap-1273": -0.00021511316299438477, "mb-expt-gap-1274": 1.886648416519165, "mb-expt-gap-1281": -0.0002509951591491699, "mb-expt-gap-1283": 1.3565479516983032, "mb-expt-gap-1285": 1.6361438035964966, "mb-expt-gap-1286": -3.260374069213867e-05, "mb-expt-gap-1290": -0.00011485815048217773, "mb-expt-gap-1297": 0.002173304557800293, "mb-expt-gap-1299": 0.04681950807571411, "mb-expt-gap-1310": 0.9724429845809937, "mb-expt-gap-1311": -0.0001716017723083496, "mb-expt-gap-1312": 1.1848775148391724, "mb-expt-gap-1317": 1.1062837839126587, "mb-expt-gap-1324": 3.1923534870147705, "mb-expt-gap-1326": 3.072927951812744, "mb-expt-gap-1327": -5.358457565307617e-05, "mb-expt-gap-1330": 1.4221311807632446, "mb-expt-gap-1333": -0.00013893842697143555, "mb-expt-gap-1341": 0.024283170700073242, "mb-expt-gap-1343": -7.420778274536133e-05, "mb-expt-gap-1347": -0.00010263919830322266, "mb-expt-gap-1348": -0.00016814470291137695, "mb-expt-gap-1349": 1.034285306930542, "mb-expt-gap-1353": -0.00016438961029052734, "mb-expt-gap-1356": -0.00010925531387329102, "mb-expt-gap-1359": 0.27387356758117676, "mb-expt-gap-1360": 3.528594970703125e-05, "mb-expt-gap-1361": 6.657838821411133e-05, "mb-expt-gap-1365": 0.0334780216217041, "mb-expt-gap-1366": 3.9637088775634766e-05, "mb-expt-gap-1367": 2.86102294921875e-05, "mb-expt-gap-1368": 6.705522537231445e-05, "mb-expt-gap-1369": 1.7821788787841797e-05, "mb-expt-gap-1371": 0.0001456141471862793, "mb-expt-gap-1396": 0.3582172989845276, "mb-expt-gap-1405": 0.7029596567153931, "mb-expt-gap-1411": 0.6860984563827515, "mb-expt-gap-1412": 0.6761190891265869, "mb-expt-gap-1413": 0.6766914129257202, "mb-expt-gap-1416": 1.3564252853393555, "mb-expt-gap-1418": 0.6616095304489136, "mb-expt-gap-1420": 2.2916014194488525, "mb-expt-gap-1427": 2.5555944442749023, "mb-expt-gap-1429": 2.5840611457824707, "mb-expt-gap-1432": 2.535292625427246, "mb-expt-gap-1433": 2.1940460205078125, "mb-expt-gap-1441": 1.1950711011886597, "mb-expt-gap-1442": 1.4230250120162964, "mb-expt-gap-1444": 0.912401556968689, "mb-expt-gap-1445": 0.6576257944107056, "mb-expt-gap-1448": 1.2638858556747437, "mb-expt-gap-1449": 1.0495877265930176, "mb-expt-gap-1452": 4.179936408996582, "mb-expt-gap-1462": 3.4340927600860596, "mb-expt-gap-1465": 2.0311098098754883, "mb-expt-gap-1466": 2.356668472290039, "mb-expt-gap-1468": -0.00017851591110229492, "mb-expt-gap-1470": 1.1872985363006592, "mb-expt-gap-1474": 2.551499128341675, "mb-expt-gap-1479": 2.1037914752960205, "mb-expt-gap-1481": 2.3433873653411865, "mb-expt-gap-1483": 1.0447161197662354, "mb-expt-gap-1484": -6.198883056640625e-06, "mb-expt-gap-1485": 0.5456379652023315, "mb-expt-gap-1486": 3.3583927154541016, "mb-expt-gap-1487": 1.5694862604141235, "mb-expt-gap-1490": 3.528594970703125e-05, "mb-expt-gap-1493": 1.9268766641616821, "mb-expt-gap-1496": 0.05851870775222778, "mb-expt-gap-1501": 1.1699862480163574, "mb-expt-gap-1513": 1.9184579849243164, "mb-expt-gap-1514": 0.7791157364845276, "mb-expt-gap-1515": -0.0002225637435913086, "mb-expt-gap-1518": 1.691252589225769, "mb-expt-gap-1523": 1.961690068244934, "mb-expt-gap-1542": 1.9389383792877197, "mb-expt-gap-1552": 0.33932268619537354, "mb-expt-gap-1555": 0.3079652786254883, "mb-expt-gap-1556": 0.283244252204895, "mb-expt-gap-1557": 0.28768640756607056, "mb-expt-gap-1558": 0.3207131028175354, "mb-expt-gap-1563": 0.364840030670166, "mb-expt-gap-1564": 0.312968909740448, "mb-expt-gap-1573": 0.395108699798584, "mb-expt-gap-1589": -0.00014209747314453125, "mb-expt-gap-1590": 0.5997401475906372, "mb-expt-gap-1593": -3.5762786865234375e-07, "mb-expt-gap-1594": -9.59634780883789e-06, "mb-expt-gap-1595": -2.086162567138672e-06, "mb-expt-gap-1601": -3.9637088775634766e-05, "mb-expt-gap-1603": -4.2378902435302734e-05, "mb-expt-gap-1604": -0.0001150965690612793, "mb-expt-gap-1605": -2.2351741790771484e-05, "mb-expt-gap-1609": -6.562471389770508e-05, "mb-expt-gap-1615": -8.797645568847656e-05, "mb-expt-gap-1617": -3.1054019927978516e-05, "mb-expt-gap-1618": -1.0311603546142578e-05, "mb-expt-gap-1622": -0.00015395879745483398, "mb-expt-gap-1640": 8.940696716308594e-07, "mb-expt-gap-1670": 1.6677186489105225, "mb-expt-gap-1685": 0.2904834747314453, "mb-expt-gap-1688": 8.285045623779297e-06, "mb-expt-gap-1692": -2.7358531951904297e-05, "mb-expt-gap-1702": 5.694701194763184, "mb-expt-gap-1706": 5.125999450683594e-05, "mb-expt-gap-1709": 3.975629806518555e-05, "mb-expt-gap-1711": -6.22868537902832e-05, "mb-expt-gap-1713": 3.910064697265625e-05, "mb-expt-gap-1715": -1.0192394256591797e-05, "mb-expt-gap-1716": 5.245208740234375e-06, "mb-expt-gap-1720": 6.23464584350586e-05, "mb-expt-gap-1725": -2.7954578399658203e-05, "mb-expt-gap-1729": 3.826618194580078e-05, "mb-expt-gap-1731": 7.092952728271484e-06, "mb-expt-gap-1736": -1.7702579498291016e-05, "mb-expt-gap-1745": 0.0957372784614563, "mb-expt-gap-1749": 0.36636537313461304, "mb-expt-gap-1751": 1.1543916463851929, "mb-expt-gap-1757": 2.1008691787719727, "mb-expt-gap-1759": 0.9377831220626831, "mb-expt-gap-1761": 1.7326068878173828, "mb-expt-gap-1765": 1.7354207038879395, "mb-expt-gap-1766": 1.1631289720535278, "mb-expt-gap-1767": 2.0831172466278076, "mb-expt-gap-1769": 0.8745734095573425, "mb-expt-gap-1772": 0.8173278570175171, "mb-expt-gap-1777": 0.775514543056488, "mb-expt-gap-1779": 0.6254215240478516, "mb-expt-gap-1788": 1.983750343322754, "mb-expt-gap-1793": 1.394078254699707, "mb-expt-gap-1795": 1.0435633659362793, "mb-expt-gap-1798": 1.7247140407562256, "mb-expt-gap-1799": 0.17770129442214966, "mb-expt-gap-1801": 0.14861440658569336, "mb-expt-gap-1806": 0.16764861345291138, "mb-expt-gap-1810": 2.8467485904693604, "mb-expt-gap-1813": 0.19121646881103516, "mb-expt-gap-1814": 1.5543038845062256, "mb-expt-gap-1815": -0.00033664703369140625, "mb-expt-gap-1817": 2.3865280151367188, "mb-expt-gap-1828": 1.3004666566848755, "mb-expt-gap-1835": 1.6243536472320557, "mb-expt-gap-1839": 1.4147305488586426, "mb-expt-gap-1840": 0.6432709693908691, "mb-expt-gap-1843": 1.7496756315231323, "mb-expt-gap-1845": 1.7899127006530762, "mb-expt-gap-1849": 1.2096521854400635, "mb-expt-gap-1850": 1.3752080202102661, "mb-expt-gap-1855": 2.6097023487091064, "mb-expt-gap-1866": 1.1302731037139893, "mb-expt-gap-1868": 1.7142066955566406, "mb-expt-gap-1881": 1.8925172090530396, "mb-expt-gap-1890": 2.140239953994751, "mb-expt-gap-1898": 0.6599411964416504, "mb-expt-gap-1907": 2.2768678665161133, "mb-expt-gap-1920": 3.3748767375946045, "mb-expt-gap-1921": 3.0927088260650635, "mb-expt-gap-1924": 0.13443511724472046, "mb-expt-gap-1926": 1.6886337995529175, "mb-expt-gap-1929": 1.7675367593765259, "mb-expt-gap-1931": 2.819141149520874, "mb-expt-gap-1944": 7.136474609375, "mb-expt-gap-1946": 2.7816543579101562, "mb-expt-gap-1947": 1.7557275295257568, "mb-expt-gap-1949": 2.28281307220459, "mb-expt-gap-1951": 0.0005109310150146484, "mb-expt-gap-1956": 1.946040391921997, "mb-expt-gap-1961": -4.4405460357666016e-05, "mb-expt-gap-1963": 2.004106283187866, "mb-expt-gap-1978": 2.757221221923828, "mb-expt-gap-1979": 2.1645491123199463, "mb-expt-gap-1980": 1.1709576845169067, "mb-expt-gap-1983": 2.6422793865203857, "mb-expt-gap-2000": 0.4378400444984436, "mb-expt-gap-2009": 1.948500633239746, "mb-expt-gap-2010": 0.000110626220703125, "mb-expt-gap-2012": 1.093276023864746, "mb-expt-gap-2016": 0.009771883487701416, "mb-expt-gap-2021": 0.8554543256759644, "mb-expt-gap-2022": 0.11996084451675415, "mb-expt-gap-2025": 2.898744821548462, "mb-expt-gap-2027": 2.430391311645508, "mb-expt-gap-2038": 5.277257442474365, "mb-expt-gap-2041": 2.197235345840454, "mb-expt-gap-2048": -8.505582809448242e-05, "mb-expt-gap-2052": 1.9843254089355469, "mb-expt-gap-2053": 1.3175145387649536, "mb-expt-gap-2059": 0.20891284942626953, "mb-expt-gap-2065": 2.9511537551879883, "mb-expt-gap-2066": 1.9435112476348877, "mb-expt-gap-2069": -5.2869319915771484e-05, "mb-expt-gap-2079": -3.445148468017578e-05, "mb-expt-gap-2082": 1.982414960861206, "mb-expt-gap-2087": -0.00016075372695922852, "mb-expt-gap-2092": -2.9981136322021484e-05, "mb-expt-gap-2098": 1.9849658012390137, "mb-expt-gap-2101": 2.029458999633789, "mb-expt-gap-2102": 0.05121970176696777, "mb-expt-gap-2105": -9.340047836303711e-05, "mb-expt-gap-2107": -0.00017076730728149414, "mb-expt-gap-2108": -0.00015473365783691406, "mb-expt-gap-2116": 0.9196427464485168, "mb-expt-gap-2124": 3.647804260253906e-05, "mb-expt-gap-2125": 1.424242615699768, "mb-expt-gap-2133": -0.00023818016052246094, "mb-expt-gap-2141": 0.8306881189346313, "mb-expt-gap-2143": 2.0809080600738525, "mb-expt-gap-2144": 1.7189786434173584, "mb-expt-gap-2146": 2.4063684940338135, "mb-expt-gap-2149": 2.90139102935791, "mb-expt-gap-2152": 4.224552154541016, "mb-expt-gap-2156": -5.27501106262207e-05, "mb-expt-gap-2157": 4.6196794509887695, "mb-expt-gap-2160": -6.437301635742188e-05, "mb-expt-gap-2171": -2.7954578399658203e-05, "mb-expt-gap-2179": 2.4030938148498535, "mb-expt-gap-2184": 0.34576624631881714, "mb-expt-gap-2190": -1.3709068298339844e-06, "mb-expt-gap-2192": -0.00013214349746704102, "mb-expt-gap-2201": -5.2988529205322266e-05, "mb-expt-gap-2203": 2.7477741241455078e-05, "mb-expt-gap-2209": -0.0002563595771789551, "mb-expt-gap-2218": 3.1948089599609375e-05, "mb-expt-gap-2221": 0.6311198472976685, "mb-expt-gap-2233": 5.072355270385742e-05, "mb-expt-gap-2234": 3.844499588012695e-05, "mb-expt-gap-2238": 0.579849362373352, "mb-expt-gap-2239": 2.475752830505371, "mb-expt-gap-2242": 0.30421745777130127, "mb-expt-gap-2247": 2.7731316089630127, "mb-expt-gap-2252": -0.00033032894134521484, "mb-expt-gap-2256": 4.166364669799805e-05, "mb-expt-gap-2258": 3.0202863216400146, "mb-expt-gap-2269": -0.00014913082122802734, "mb-expt-gap-2275": 3.6073436737060547, "mb-expt-gap-2286": 2.21260666847229, "mb-expt-gap-2287": 3.265427827835083, "mb-expt-gap-2294": -3.713369369506836e-05, "mb-expt-gap-2300": 5.53131103515625e-05, "mb-expt-gap-2316": 6.377696990966797e-05, "mb-expt-gap-2324": 2.8014183044433594e-06, "mb-expt-gap-2334": 3.0875205993652344e-05, "mb-expt-gap-2335": -3.904104232788086e-05, "mb-expt-gap-2337": 4.5383477210998535, "mb-expt-gap-2338": 2.5776896476745605, "mb-expt-gap-2345": -1.7404556274414062e-05, "mb-expt-gap-2359": 4.208087921142578e-05, "mb-expt-gap-2365": 4.3451786041259766e-05, "mb-expt-gap-2369": -1.6808509826660156e-05, "mb-expt-gap-2372": 2.086162567138672e-06, "mb-expt-gap-2385": -2.8967857360839844e-05, "mb-expt-gap-2389": 3.069639205932617e-05, "mb-expt-gap-2390": -9.715557098388672e-06, "mb-expt-gap-2391": 0.00010722875595092773, "mb-expt-gap-2396": -0.00012129545211791992, "mb-expt-gap-2401": 3.629922866821289e-05, "mb-expt-gap-2403": -1.6927719116210938e-05, "mb-expt-gap-2415": 3.889554977416992, "mb-expt-gap-2416": 0.27708256244659424, "mb-expt-gap-2417": -0.0003867149353027344, "mb-expt-gap-2424": 3.822901964187622, "mb-expt-gap-2436": -6.616115570068359e-06, "mb-expt-gap-2438": 9.588231086730957, "mb-expt-gap-2441": 2.248523712158203, "mb-expt-gap-2443": -5.4955482482910156e-05, "mb-expt-gap-2446": 5.4836273193359375e-06, "mb-expt-gap-2447": 1.4415487051010132, "mb-expt-gap-2457": -5.8591365814208984e-05, "mb-expt-gap-2461": 0.00026726722717285156, "mb-expt-gap-2469": -0.00010526180267333984, "mb-expt-gap-2471": -0.0002059340476989746, "mb-expt-gap-2474": -6.407499313354492e-05, "mb-expt-gap-2477": 1.1738249063491821, "mb-expt-gap-2481": 3.170967102050781e-05, "mb-expt-gap-2483": 0.00015026330947875977, "mb-expt-gap-2492": -9.298324584960938e-06, "mb-expt-gap-2495": 0.8336222171783447, "mb-expt-gap-2500": 8.702278137207031e-06, "mb-expt-gap-2502": 3.3974647521972656e-06, "mb-expt-gap-2503": -6.443262100219727e-05, "mb-expt-gap-2506": 2.9922494888305664, "mb-expt-gap-2509": 5.227327346801758e-05, "mb-expt-gap-2518": 0.00025957822799682617, "mb-expt-gap-2524": 4.252187728881836, "mb-expt-gap-2536": -3.2186508178710938e-06, "mb-expt-gap-2544": 1.0251998901367188e-05, "mb-expt-gap-2548": 7.998943328857422e-05, "mb-expt-gap-2549": -2.4437904357910156e-05, "mb-expt-gap-2551": -4.202127456665039e-05, "mb-expt-gap-2555": -9.119510650634766e-06, "mb-expt-gap-2557": -7.152557373046875e-06, "mb-expt-gap-2560": 2.7894973754882812e-05, "mb-expt-gap-2561": 3.7218549251556396, "mb-expt-gap-2565": -1.1742115020751953e-05, "mb-expt-gap-2574": -4.202127456665039e-05, "mb-expt-gap-2579": -2.777576446533203e-05, "mb-expt-gap-2590": 0.5350801944732666, "mb-expt-gap-2592": -0.0001074671745300293, "mb-expt-gap-2593": 2.7337803840637207, "mb-expt-gap-2594": 1.474729299545288, "mb-expt-gap-2596": 2.094578504562378, "mb-expt-gap-2597": 0.0017846226692199707, "mb-expt-gap-2607": 9.834766387939453e-06, "mb-expt-gap-2619": -0.00010406970977783203, "mb-expt-gap-2627": -0.00018799304962158203, "mb-expt-gap-2629": 0.00010472536087036133, "mb-expt-gap-2636": -8.606910705566406e-05, "mb-expt-gap-2640": -5.060434341430664e-05, "mb-expt-gap-2641": 1.8894672393798828e-05, "mb-expt-gap-2651": -0.00010383129119873047, "mb-expt-gap-2652": 3.443110466003418, "mb-expt-gap-2658": 4.744529724121094e-05, "mb-expt-gap-2686": -0.0001430511474609375, "mb-expt-gap-2689": 2.3424625396728516e-05, "mb-expt-gap-2694": 1.519918441772461e-05, "mb-expt-gap-2696": 6.556510925292969e-07, "mb-expt-gap-2702": -6.979703903198242e-05, "mb-expt-gap-2705": -6.777048110961914e-05, "mb-expt-gap-2723": 1.728534698486328e-05, "mb-expt-gap-2725": -0.00012934207916259766, "mb-expt-gap-2736": 1.7881393432617188e-06, "mb-expt-gap-2740": 2.030989170074463, "mb-expt-gap-2743": 0.10206550359725952, "mb-expt-gap-2751": 3.141111373901367, "mb-expt-gap-2760": 2.2973272800445557, "mb-expt-gap-2764": 3.3923943042755127, "mb-expt-gap-2765": 1.8029088973999023, "mb-expt-gap-2766": -0.0002466440200805664, "mb-expt-gap-2776": 2.01828932762146, "mb-expt-gap-2777": 3.21819806098938, "mb-expt-gap-2778": 2.6872315406799316, "mb-expt-gap-2779": -0.00037276744842529297, "mb-expt-gap-2784": -5.555152893066406e-05, "mb-expt-gap-2785": 2.334463596343994, "mb-expt-gap-2789": -0.0002123117446899414, "mb-expt-gap-2794": 4.809566020965576, "mb-expt-gap-2795": -3.618001937866211e-05, "mb-expt-gap-2799": 0.2931421399116516, "mb-expt-gap-2802": 2.653794527053833, "mb-expt-gap-2804": -0.00013375282287597656, "mb-expt-gap-2806": 0.5437043905258179, "mb-expt-gap-2807": -0.00030624866485595703, "mb-expt-gap-2817": 2.262909412384033, "mb-expt-gap-2822": -0.00018650293350219727, "mb-expt-gap-2823": 1.7142852544784546, "mb-expt-gap-2826": 0.24690955877304077, "mb-expt-gap-2828": 2.2668778896331787, "mb-expt-gap-2832": 6.258487701416016e-05, "mb-expt-gap-2834": 2.3389086723327637, "mb-expt-gap-2835": 4.913915157318115, "mb-expt-gap-2839": 2.613426923751831, "mb-expt-gap-2845": -1.8537044525146484e-05, "mb-expt-gap-2850": 1.9228169918060303, "mb-expt-gap-2854": -8.738040924072266e-05, "mb-expt-gap-2860": 1.239776611328125e-05, "mb-expt-gap-2864": 2.3148632049560547, "mb-expt-gap-2866": 1.571974515914917, "mb-expt-gap-2884": -5.835294723510742e-05, "mb-expt-gap-2888": 9.381771087646484e-05, "mb-expt-gap-2894": 0.00207364559173584, "mb-expt-gap-2897": 2.086162567138672e-05, "mb-expt-gap-2901": 0.10477900505065918, "mb-expt-gap-2905": -1.4901161193847656e-05, "mb-expt-gap-2911": -5.996227264404297e-05, "mb-expt-gap-2912": 7.808208465576172e-06, "mb-expt-gap-2914": 1.9848346710205078e-05, "mb-expt-gap-2925": 4.863739013671875e-05, "mb-expt-gap-2926": -1.3113021850585938e-05, "mb-expt-gap-2929": -3.1948089599609375e-05, "mb-expt-gap-2930": 2.205371856689453e-06, "mb-expt-gap-2956": -0.00015729665756225586, "mb-expt-gap-2966": 2.4243061542510986, "mb-expt-gap-2968": -7.50422477722168e-05, "mb-expt-gap-2969": -0.00018298625946044922, "mb-expt-gap-2970": 3.606081008911133e-05, "mb-expt-gap-2971": 2.205371856689453e-05, "mb-expt-gap-2987": -3.439188003540039e-05, "mb-expt-gap-2988": -5.358457565307617e-05, "mb-expt-gap-2989": 6.657838821411133e-05, "mb-expt-gap-2991": -3.55839729309082e-05, "mb-expt-gap-2992": 3.993511199951172e-05, "mb-expt-gap-3007": 2.901641607284546, "mb-expt-gap-3008": 4.464387893676758e-05, "mb-expt-gap-3010": -0.00021117925643920898, "mb-expt-gap-3015": 0.00037741661071777344, "mb-expt-gap-3017": -0.0001716017723083496, "mb-expt-gap-3019": -3.504753112792969e-05, "mb-expt-gap-3030": 0.8108744621276855, "mb-expt-gap-3033": 1.4381299018859863, "mb-expt-gap-3038": 1.3593707084655762, "mb-expt-gap-3039": 0.6623796820640564, "mb-expt-gap-3041": 0.6524406671524048, "mb-expt-gap-3042": 1.3166687488555908, "mb-expt-gap-3049": 0.28507357835769653, "mb-expt-gap-3061": 0.14995282888412476, "mb-expt-gap-3062": -0.00010406970977783203, "mb-expt-gap-3063": -5.239248275756836e-05, "mb-expt-gap-3073": -2.1219253540039062e-05, "mb-expt-gap-3090": 2.182906150817871, "mb-expt-gap-3098": -1.7344951629638672e-05, "mb-expt-gap-3104": 3.4061946868896484, "mb-expt-gap-3108": 1.6623938083648682, "mb-expt-gap-3115": -0.00015145540237426758, "mb-expt-gap-3121": 1.21309494972229, "mb-expt-gap-3128": -0.0001442432403564453, "mb-expt-gap-3130": -4.5180320739746094e-05, "mb-expt-gap-3131": -8.362531661987305e-05, "mb-expt-gap-3132": -0.00016647577285766602, "mb-expt-gap-3140": -1.919269561767578e-05, "mb-expt-gap-3141": -1.2755393981933594e-05, "mb-expt-gap-3147": -0.0003209114074707031, "mb-expt-gap-3154": 1.2040138244628906e-05, "mb-expt-gap-3155": -0.00013488531112670898, "mb-expt-gap-3157": -3.457069396972656e-05, "mb-expt-gap-3162": 1.1133702993392944, "mb-expt-gap-3170": 4.46465539932251, "mb-expt-gap-3185": -1.4603137969970703e-05, "mb-expt-gap-3188": 3.0694925785064697, "mb-expt-gap-3190": -1.239776611328125e-05, "mb-expt-gap-3196": 1.5671736001968384, "mb-expt-gap-3204": 3.329012155532837, "mb-expt-gap-3209": 6.678207874298096, "mb-expt-gap-3212": 1.439363718032837, "mb-expt-gap-3218": 3.451108932495117e-05, "mb-expt-gap-3222": 0.5939401388168335, "mb-expt-gap-3224": 5.594194412231445, "mb-expt-gap-3225": 2.98652982711792, "mb-expt-gap-3227": -2.5570392608642578e-05, "mb-expt-gap-3228": 0.00012677907943725586, "mb-expt-gap-3247": -0.00026339292526245117, "mb-expt-gap-3262": 2.040651798248291, "mb-expt-gap-3263": -0.00021523237228393555, "mb-expt-gap-3266": 4.9667816162109375, "mb-expt-gap-3268": 1.1886893510818481, "mb-expt-gap-3273": 2.6346259117126465, "mb-expt-gap-3282": 3.5428965091705322, "mb-expt-gap-3284": 4.097095966339111, "mb-expt-gap-3287": -2.3424625396728516e-05, "mb-expt-gap-3296": 1.0757571458816528, "mb-expt-gap-3297": -0.0002536773681640625, "mb-expt-gap-3310": -1.2576580047607422e-05, "mb-expt-gap-3328": 0.5365499258041382, "mb-expt-gap-3329": 0.7047715187072754, "mb-expt-gap-3332": -0.0001550912857055664, "mb-expt-gap-3339": 0.45220017433166504, "mb-expt-gap-3347": 0.5496840476989746, "mb-expt-gap-3351": 2.922421932220459, "mb-expt-gap-3356": 0.554896354675293, "mb-expt-gap-3357": 1.986407995223999, "mb-expt-gap-3365": -4.589557647705078e-06, "mb-expt-gap-3371": -5.984306335449219e-05, "mb-expt-gap-3382": 0.0022240877151489258, "mb-expt-gap-3392": 6.216764450073242e-05, "mb-expt-gap-3401": -4.655122756958008e-05, "mb-expt-gap-3402": 0.01854628324508667, "mb-expt-gap-3407": 0.30681174993515015, "mb-expt-gap-3413": -8.881092071533203e-05, "mb-expt-gap-3424": 3.3255374431610107, "mb-expt-gap-3434": 2.954139471054077, "mb-expt-gap-3435": 3.3549978733062744, "mb-expt-gap-3439": 0.8580993413925171, "mb-expt-gap-3440": 0.9332897663116455, "mb-expt-gap-3449": 0.7726854085922241, "mb-expt-gap-3454": 1.0535625219345093, "mb-expt-gap-3462": 0.8230227828025818, "mb-expt-gap-3463": 0.00024688243865966797, "mb-expt-gap-3466": -3.921985626220703e-05, "mb-expt-gap-3467": 1.6095471382141113, "mb-expt-gap-3468": 3.184934139251709, "mb-expt-gap-3473": 0.8120822310447693, "mb-expt-gap-3488": -2.658367156982422e-05, "mb-expt-gap-3494": 3.6716461181640625e-05, "mb-expt-gap-3500": -5.8591365814208984e-05, "mb-expt-gap-3501": 1.6168476343154907, "mb-expt-gap-3503": 5.052483558654785, "mb-expt-gap-3507": -6.377696990966797e-05, "mb-expt-gap-3512": -3.153085708618164e-05, "mb-expt-gap-3514": 0.46475452184677124, "mb-expt-gap-3518": 2.9060776233673096, "mb-expt-gap-3520": -1.3828277587890625e-05, "mb-expt-gap-3526": 2.123997449874878, "mb-expt-gap-3529": -0.00010180473327636719, "mb-expt-gap-3533": 0.9465996623039246, "mb-expt-gap-3534": -0.00019371509552001953, "mb-expt-gap-3546": -6.568431854248047e-05, "mb-expt-gap-3549": 1.2033188343048096, "mb-expt-gap-3554": -3.5762786865234375e-06, "mb-expt-gap-3555": -1.4901161193847656e-06, "mb-expt-gap-3559": 4.112720489501953e-06, "mb-expt-gap-3560": 2.5033950805664062e-06, "mb-expt-gap-3561": -1.8358230590820312e-05, "mb-expt-gap-3568": 0.015760421752929688, "mb-expt-gap-3576": -2.1159648895263672e-05, "mb-expt-gap-3577": -1.8596649169921875e-05, "mb-expt-gap-3578": 0.16757601499557495, "mb-expt-gap-3579": 0.21814346313476562, "mb-expt-gap-3580": 0.15547287464141846, "mb-expt-gap-3581": 0.2280927300453186, "mb-expt-gap-3585": 0.13232576847076416, "mb-expt-gap-3589": 0.13540536165237427, "mb-expt-gap-3592": 0.13283789157867432, "mb-expt-gap-3599": 0.07771360874176025, "mb-expt-gap-3603": 0.48754316568374634, "mb-expt-gap-3611": 1.8522597551345825, "mb-expt-gap-3612": 2.5096073150634766, "mb-expt-gap-3615": -4.5299530029296875e-06, "mb-expt-gap-3619": -7.259845733642578e-05, "mb-expt-gap-3624": 2.607280969619751, "mb-expt-gap-3627": 3.0552384853363037, "mb-expt-gap-3632": -3.802776336669922e-05, "mb-expt-gap-3634": 0.5832812786102295, "mb-expt-gap-3636": 0.007206141948699951, "mb-expt-gap-3639": -9.006261825561523e-05, "mb-expt-gap-3640": 2.840134859085083, "mb-expt-gap-3641": 1.2019370794296265, "mb-expt-gap-3646": -7.12275505065918e-05, "mb-expt-gap-3654": -9.900331497192383e-05, "mb-expt-gap-3660": 1.2898170948028564, "mb-expt-gap-3663": 0.07093846797943115, "mb-expt-gap-3666": 2.282811164855957, "mb-expt-gap-3672": -0.00027620792388916016, "mb-expt-gap-3675": 4.227895736694336, "mb-expt-gap-3684": 1.3509118556976318, "mb-expt-gap-3686": 3.8263142108917236, "mb-expt-gap-3688": 2.4558262825012207, "mb-expt-gap-3692": -5.501508712768555e-05, "mb-expt-gap-3703": -8.07046890258789e-05, "mb-expt-gap-3706": -4.9948692321777344e-05, "mb-expt-gap-3711": 0.0019782185554504395, "mb-expt-gap-3718": 6.496906280517578e-05, "mb-expt-gap-3719": -0.00022542476654052734, "mb-expt-gap-3739": 3.6317412853240967, "mb-expt-gap-3750": -5.364418029785156e-07, "mb-expt-gap-3755": -1.811981201171875e-05, "mb-expt-gap-3757": -0.00014930963516235352, "mb-expt-gap-3762": 6.335973739624023e-05, "mb-expt-gap-3764": 5.14984130859375e-05, "mb-expt-gap-3766": -0.00010973215103149414, "mb-expt-gap-3771": -5.960464477539062e-07, "mb-expt-gap-3772": 7.838010787963867e-05, "mb-expt-gap-3775": -1.0311603546142578e-05, "mb-expt-gap-3776": -1.33514404296875e-05, "mb-expt-gap-3790": 1.1844557523727417, "mb-expt-gap-3794": -3.331899642944336e-05, "mb-expt-gap-3803": -7.861852645874023e-05, "mb-expt-gap-3805": -2.3126602172851562e-05, "mb-expt-gap-3807": -9.5367431640625e-07, "mb-expt-gap-3810": -3.975629806518555e-05, "mb-expt-gap-3818": -7.140636444091797e-05, "mb-expt-gap-3819": -0.0002448558807373047, "mb-expt-gap-3825": -0.00012749433517456055, "mb-expt-gap-3832": -7.152557373046875e-07, "mb-expt-gap-3834": -0.0003192424774169922, "mb-expt-gap-3837": 0.00021767616271972656, "mb-expt-gap-3838": -5.996227264404297e-05, "mb-expt-gap-3842": 4.218941688537598, "mb-expt-gap-3843": -5.3048133850097656e-05, "mb-expt-gap-3848": -0.000125885009765625, "mb-expt-gap-3851": 0.30446863174438477, "mb-expt-gap-3873": -5.1975250244140625e-05, "mb-expt-gap-3876": 1.7789384126663208, "mb-expt-gap-3883": 5.27501106262207e-05, "mb-expt-gap-3889": -2.104043960571289e-05, "mb-expt-gap-3905": -0.000247955322265625, "mb-expt-gap-3917": 2.9856038093566895, "mb-expt-gap-3919": 0.051417529582977295, "mb-expt-gap-3940": 7.152557373046875e-07, "mb-expt-gap-3944": -3.838539123535156e-05, "mb-expt-gap-3945": -3.337860107421875e-06, "mb-expt-gap-3946": 6.616115570068359e-06, "mb-expt-gap-3951": 7.659196853637695e-05, "mb-expt-gap-3952": -0.0003765225410461426, "mb-expt-gap-3954": 3.8683414459228516e-05, "mb-expt-gap-3964": 0.6905826330184937, "mb-expt-gap-3972": 2.1338462829589844e-05, "mb-expt-gap-3975": -0.00017815828323364258, "mb-expt-gap-3987": 2.8431415557861328e-05, "mb-expt-gap-4001": 0.5066304206848145, "mb-expt-gap-4006": 1.7507336139678955, "mb-expt-gap-4019": -0.0004318356513977051, "mb-expt-gap-4021": 2.4906692504882812, "mb-expt-gap-4022": 1.4924283027648926, "mb-expt-gap-4027": -1.7940998077392578e-05, "mb-expt-gap-4035": 0.00348818302154541, "mb-expt-gap-4045": 0.8897423148155212, "mb-expt-gap-4046": 0.7985615730285645, "mb-expt-gap-4049": 0.9323992729187012, "mb-expt-gap-4050": 0.8882031440734863, "mb-expt-gap-4051": 0.8036894798278809, "mb-expt-gap-4056": -0.0007438063621520996, "mb-expt-gap-4059": 0.7099049687385559, "mb-expt-gap-4060": 2.881636142730713, "mb-expt-gap-4063": 1.9271657466888428, "mb-expt-gap-4071": 1.3739748001098633, "mb-expt-gap-4080": 2.3305416107177734e-05, "mb-expt-gap-4090": -4.887580871582031e-06, "mb-expt-gap-4096": 5.626450061798096, "mb-expt-gap-4101": 1.6808509826660156e-05, "mb-expt-gap-4114": -6.496906280517578e-06, "mb-expt-gap-4117": 1.5020370483398438e-05, "mb-expt-gap-4128": -4.297494888305664e-05, "mb-expt-gap-4132": 4.374980926513672e-05, "mb-expt-gap-4133": -6.496906280517578e-06, "mb-expt-gap-4136": -0.00010764598846435547, "mb-expt-gap-4138": -0.00024300813674926758, "mb-expt-gap-4139": -1.4543533325195312e-05, "mb-expt-gap-4149": -4.494190216064453e-05, "mb-expt-gap-4150": 6.335973739624023e-05, "mb-expt-gap-4152": -0.00012505054473876953, "mb-expt-gap-4161": -5.4001808166503906e-05, "mb-expt-gap-4172": -1.3113021850585938e-05, "mb-expt-gap-4186": 2.67393159866333, "mb-expt-gap-4198": 2.4080276489257812e-05, "mb-expt-gap-4208": -3.1828880310058594e-05, "mb-expt-gap-4228": -1.1801719665527344e-05, "mb-expt-gap-4231": -0.00015354156494140625, "mb-expt-gap-4234": -6.765127182006836e-05, "mb-expt-gap-4242": 0.000253140926361084, "mb-expt-gap-4248": -0.0002574920654296875, "mb-expt-gap-4266": 6.4373016357421875e-06, "mb-expt-gap-4272": -0.0003604888916015625, "mb-expt-gap-4276": -6.508827209472656e-05, "mb-expt-gap-4277": -0.00011181831359863281, "mb-expt-gap-4278": 5.468474388122559, "mb-expt-gap-4293": 1.1292484998703003, "mb-expt-gap-4295": -0.00018852949142456055, "mb-expt-gap-4313": -9.715557098388672e-06, "mb-expt-gap-4314": -0.00018411874771118164, "mb-expt-gap-4320": -5.728006362915039e-05, "mb-expt-gap-4335": -9.357929229736328e-06, "mb-expt-gap-4337": 2.1721224784851074, "mb-expt-gap-4344": -2.205371856689453e-06, "mb-expt-gap-4346": 1.463951826095581, "mb-expt-gap-4348": 1.728534698486328e-05, "mb-expt-gap-4351": 0.9753274321556091, "mb-expt-gap-4352": -5.179643630981445e-05, "mb-expt-gap-4378": -0.00014913082122802734, "mb-expt-gap-4387": -2.962350845336914e-05, "mb-expt-gap-4389": -7.766485214233398e-05, "mb-expt-gap-4390": 3.814697265625e-06, "mb-expt-gap-4399": 8.594989776611328e-05, "mb-expt-gap-4406": -8.702278137207031e-06, "mb-expt-gap-4414": 1.3057708740234375, "mb-expt-gap-4418": 0.5751622915267944, "mb-expt-gap-4419": 1.1333845853805542, "mb-expt-gap-4420": -7.987022399902344e-06, "mb-expt-gap-4426": 0.9318483471870422, "mb-expt-gap-4431": 2.1636486053466797e-05, "mb-expt-gap-4438": 2.3758316040039062, "mb-expt-gap-4445": 2.212336778640747, "mb-expt-gap-4446": 0.8620603084564209, "mb-expt-gap-4456": 1.6107475757598877, "mb-expt-gap-4457": 1.1531785726547241, "mb-expt-gap-4466": 1.7904870510101318, "mb-expt-gap-4480": 0.9378485679626465, "mb-expt-gap-4489": 3.081406354904175, "mb-expt-gap-4493": 1.2437227964401245, "mb-expt-gap-4494": 0.37533557415008545, "mb-expt-gap-4521": -0.0001093149185180664, "mb-expt-gap-4522": 1.5508091449737549, "mb-expt-gap-4526": 4.172325134277344e-05, "mb-expt-gap-4532": -1.4185905456542969e-05, "mb-expt-gap-4533": -3.7789344787597656e-05, "mb-expt-gap-4534": 9.000301361083984e-06, "mb-expt-gap-4537": -0.0002632737159729004, "mb-expt-gap-4542": -7.706880569458008e-05, "mb-expt-gap-4554": 1.8477439880371094e-05, "mb-expt-gap-4556": -0.00017833709716796875, "mb-expt-gap-4558": 3.409385681152344e-05, "mb-expt-gap-4562": 4.8100948333740234e-05, "mb-expt-gap-4568": -0.00010192394256591797, "mb-expt-gap-4574": -3.0934810638427734e-05, "mb-expt-gap-4576": 6.318092346191406e-06, "mb-expt-gap-4577": 2.4883251190185547, "mb-expt-gap-4582": -5.543231964111328e-05, "mb-expt-gap-4584": -2.0205974578857422e-05, "mb-expt-gap-4588": -7.236003875732422e-05, "mb-expt-gap-4601": -0.00023698806762695312}, "parameters": {"N": 4, "alpha": 0.6659722577118914, "batch_size": 32, "betas": [0.5000000000015171, 0.5000000000018112], "bias": false, "criterion": "RobustL1", "d_model": 1024, "dim_feedforward": 1903, "dropout": 0.09428129873000535, "elem_prop": "mat2vec", "emb_scaler": 0.3257170776124134, "epochs": 80, "epochs_step": 20, "eps": 1.5332326089775284e-05, "fudge": 0.011937606807559831, "heads": 2, "k": 6, "lr": 0.005999999999988335, "out_hidden": [256, 128, 64, 32], "pe_resolution": 2652, "ple_resolution": 10000, "pos_scaler": 3.0080650164910645e-12, "pos_scaler_log": 0.6742829223845785, "weight_decay": 1.103169993154717e-13}, "scores": {"mae": 0.338299394563795, "mape": 0.37047563698940333, "max_error": 11.100086069107055, "rmse": 0.9169819276452144}}, "fold_3": {"data": {"mb-expt-gap-0002": 5.561113357543945e-05, "mb-expt-gap-0004": 1.4562244415283203, "mb-expt-gap-0011": 3.556459665298462, "mb-expt-gap-0017": -7.778406143188477e-05, "mb-expt-gap-0021": 0.5928283333778381, "mb-expt-gap-0022": -0.0002161264419555664, "mb-expt-gap-0027": 1.5950846672058105, "mb-expt-gap-0032": 0.21383041143417358, "mb-expt-gap-0035": 0.5135841965675354, "mb-expt-gap-0043": -0.00033104419708251953, "mb-expt-gap-0047": 1.5556144714355469, "mb-expt-gap-0048": 2.4177699089050293, "mb-expt-gap-0049": 1.5302886962890625, "mb-expt-gap-0052": 1.5090458393096924, "mb-expt-gap-0063": 2.3684701919555664, "mb-expt-gap-0068": 2.3219404220581055, "mb-expt-gap-0078": 7.104873657226562e-05, "mb-expt-gap-0080": -0.0001608133316040039, "mb-expt-gap-0081": -9.626150131225586e-05, "mb-expt-gap-0083": 3.3834969997406006, "mb-expt-gap-0089": -0.00012236833572387695, "mb-expt-gap-0095": 5.358457565307617e-05, "mb-expt-gap-0102": -8.797645568847656e-05, "mb-expt-gap-0104": -3.1948089599609375e-05, "mb-expt-gap-0105": -0.0001283884048461914, "mb-expt-gap-0106": 1.6290764808654785, "mb-expt-gap-0109": 0.00012731552124023438, "mb-expt-gap-0110": -6.699562072753906e-05, "mb-expt-gap-0123": 0.1405031681060791, "mb-expt-gap-0130": 1.1557130813598633, "mb-expt-gap-0133": 1.8542636632919312, "mb-expt-gap-0141": 4.0735039710998535, "mb-expt-gap-0144": -0.00015985965728759766, "mb-expt-gap-0145": 3.5037577152252197, "mb-expt-gap-0153": 2.5986695289611816, "mb-expt-gap-0162": 0.00017517805099487305, "mb-expt-gap-0164": 0.00012767314910888672, "mb-expt-gap-0165": 4.273653030395508e-05, "mb-expt-gap-0166": 3.6118581295013428, "mb-expt-gap-0167": 2.6050446033477783, "mb-expt-gap-0177": 1.426526665687561, "mb-expt-gap-0182": 3.234400749206543, "mb-expt-gap-0188": 4.404783248901367e-05, "mb-expt-gap-0193": 1.2371923923492432, "mb-expt-gap-0207": 1.1662893295288086, "mb-expt-gap-0215": 1.2763687372207642, "mb-expt-gap-0226": 2.0216681957244873, "mb-expt-gap-0228": 1.3233463764190674, "mb-expt-gap-0232": 3.971423625946045, "mb-expt-gap-0237": 1.213107943534851, "mb-expt-gap-0239": 1.7484979629516602, "mb-expt-gap-0245": 2.3581533432006836, "mb-expt-gap-0251": 1.1569606065750122, "mb-expt-gap-0252": 2.2470951080322266e-05, "mb-expt-gap-0255": 2.5720579624176025, "mb-expt-gap-0258": -3.4868717193603516e-05, "mb-expt-gap-0260": 2.485957622528076, "mb-expt-gap-0261": 2.615114212036133, "mb-expt-gap-0264": 3.2785730361938477, "mb-expt-gap-0274": 2.1851677894592285, "mb-expt-gap-0278": 4.772802829742432, "mb-expt-gap-0283": 5.066394805908203e-05, "mb-expt-gap-0285": 0.00015121698379516602, "mb-expt-gap-0288": 0.00017213821411132812, "mb-expt-gap-0290": 1.6550819873809814, "mb-expt-gap-0303": 2.1954762935638428, "mb-expt-gap-0315": 2.6733720302581787, "mb-expt-gap-0320": 2.0348010063171387, "mb-expt-gap-0328": -0.00033533573150634766, "mb-expt-gap-0329": 2.2436623573303223, "mb-expt-gap-0330": 0.005675613880157471, "mb-expt-gap-0334": 0.007001996040344238, "mb-expt-gap-0336": 2.317561149597168, "mb-expt-gap-0349": -1.138448715209961e-05, "mb-expt-gap-0351": 2.3484230041503906e-05, "mb-expt-gap-0355": 2.8759610652923584, "mb-expt-gap-0372": 1.4171267747879028, "mb-expt-gap-0379": 0.3556515574455261, "mb-expt-gap-0384": 0.00010508298873901367, "mb-expt-gap-0388": 2.5676920413970947, "mb-expt-gap-0390": 2.392024517059326, "mb-expt-gap-0393": 4.617095470428467, "mb-expt-gap-0398": -0.00013375282287597656, "mb-expt-gap-0403": 0.00014162063598632812, "mb-expt-gap-0404": 3.157464027404785, "mb-expt-gap-0405": 2.32022762298584, "mb-expt-gap-0407": 0.01468193531036377, "mb-expt-gap-0410": -7.349252700805664e-05, "mb-expt-gap-0421": 2.249464273452759, "mb-expt-gap-0423": 2.3101184368133545, "mb-expt-gap-0424": -6.651878356933594e-05, "mb-expt-gap-0428": -0.00010657310485839844, "mb-expt-gap-0437": 4.9054622650146484e-05, "mb-expt-gap-0439": 3.3629021644592285, "mb-expt-gap-0441": -2.1398067474365234e-05, "mb-expt-gap-0445": 0.41151243448257446, "mb-expt-gap-0447": 0.23867934942245483, "mb-expt-gap-0461": 2.773810386657715, "mb-expt-gap-0465": 3.096806287765503, "mb-expt-gap-0468": -0.00017255544662475586, "mb-expt-gap-0475": 0.23554188013076782, "mb-expt-gap-0476": 0.2479984164237976, "mb-expt-gap-0478": 0.2491014003753662, "mb-expt-gap-0480": 0.23953968286514282, "mb-expt-gap-0485": 3.513370990753174, "mb-expt-gap-0486": 0.23637962341308594, "mb-expt-gap-0496": 0.27888208627700806, "mb-expt-gap-0498": 0.00028324127197265625, "mb-expt-gap-0503": 4.098904132843018, "mb-expt-gap-0514": 0.2453342080116272, "mb-expt-gap-0519": -7.522106170654297e-05, "mb-expt-gap-0520": -6.479024887084961e-05, "mb-expt-gap-0527": 0.00010651350021362305, "mb-expt-gap-0545": 0.00011789798736572266, "mb-expt-gap-0549": 9.429454803466797e-05, "mb-expt-gap-0551": -1.6927719116210938e-05, "mb-expt-gap-0554": 3.9867799282073975, "mb-expt-gap-0566": -4.601478576660156e-05, "mb-expt-gap-0574": 6.783008575439453e-05, "mb-expt-gap-0603": 0.011393904685974121, "mb-expt-gap-0614": -3.236532211303711e-05, "mb-expt-gap-0615": 2.4437904357910156e-05, "mb-expt-gap-0619": -5.251169204711914e-05, "mb-expt-gap-0622": 2.9087066650390625e-05, "mb-expt-gap-0623": 0.0007605552673339844, "mb-expt-gap-0624": 6.979703903198242e-05, "mb-expt-gap-0630": 3.4509212970733643, "mb-expt-gap-0631": 3.2065792083740234, "mb-expt-gap-0636": 0.683627724647522, "mb-expt-gap-0640": 0.7387523651123047, "mb-expt-gap-0647": 0.1383117437362671, "mb-expt-gap-0650": 0.7852752804756165, "mb-expt-gap-0657": 0.5412867069244385, "mb-expt-gap-0665": 1.5280267000198364, "mb-expt-gap-0666": 0.6024694442749023, "mb-expt-gap-0671": 2.218519926071167, "mb-expt-gap-0675": 0.00019985437393188477, "mb-expt-gap-0676": 0.6179304122924805, "mb-expt-gap-0678": 0.6573087573051453, "mb-expt-gap-0688": 2.261775255203247, "mb-expt-gap-0695": 0.0009683370590209961, "mb-expt-gap-0699": 4.202127456665039e-05, "mb-expt-gap-0704": 1.9300707578659058, "mb-expt-gap-0707": 0.8306693434715271, "mb-expt-gap-0722": 1.724618911743164, "mb-expt-gap-0726": 4.0650367736816406e-05, "mb-expt-gap-0728": 2.9385089874267578e-05, "mb-expt-gap-0729": 0.001187443733215332, "mb-expt-gap-0730": -0.0002390146255493164, "mb-expt-gap-0734": 0.00020766258239746094, "mb-expt-gap-0737": 9.846687316894531e-05, "mb-expt-gap-0740": 0.00014102458953857422, "mb-expt-gap-0741": 1.330077052116394, "mb-expt-gap-0746": 0.00011044740676879883, "mb-expt-gap-0753": 2.161740303039551, "mb-expt-gap-0764": 1.343374252319336, "mb-expt-gap-0776": 7.110834121704102e-05, "mb-expt-gap-0781": 7.319450378417969e-05, "mb-expt-gap-0783": -0.00033664703369140625, "mb-expt-gap-0785": 8.612871170043945e-05, "mb-expt-gap-0786": -2.676248550415039e-05, "mb-expt-gap-0788": 7.224082946777344e-05, "mb-expt-gap-0789": -3.057718276977539e-05, "mb-expt-gap-0790": 0.004891574382781982, "mb-expt-gap-0795": 4.0411949157714844e-05, "mb-expt-gap-0800": 5.354207992553711, "mb-expt-gap-0805": 5.137920379638672e-05, "mb-expt-gap-0813": 8.422136306762695e-05, "mb-expt-gap-0824": 0.00012665987014770508, "mb-expt-gap-0828": 0.008367657661437988, "mb-expt-gap-0831": 6.526708602905273e-05, "mb-expt-gap-0838": 1.8425159454345703, "mb-expt-gap-0839": 1.995441198348999, "mb-expt-gap-0840": 3.504753112792969e-05, "mb-expt-gap-0841": 0.003279745578765869, "mb-expt-gap-0847": 0.35218334197998047, "mb-expt-gap-0853": 0.27554047107696533, "mb-expt-gap-0854": 0.00011169910430908203, "mb-expt-gap-0857": 0.474398136138916, "mb-expt-gap-0860": 0.42643654346466064, "mb-expt-gap-0864": -0.00014197826385498047, "mb-expt-gap-0870": 0.0001035928726196289, "mb-expt-gap-0875": 0.00012803077697753906, "mb-expt-gap-0877": 0.01766955852508545, "mb-expt-gap-0880": -1.6689300537109375e-05, "mb-expt-gap-0886": 4.982948303222656e-05, "mb-expt-gap-0893": 2.962350845336914e-05, "mb-expt-gap-0894": 0.00010341405868530273, "mb-expt-gap-0895": 9.846687316894531e-05, "mb-expt-gap-0907": 2.910051107406616, "mb-expt-gap-0910": 5.601481914520264, "mb-expt-gap-0911": 6.524931907653809, "mb-expt-gap-0912": 2.6098341941833496, "mb-expt-gap-0917": 2.013385057449341, "mb-expt-gap-0920": 1.9239144325256348, "mb-expt-gap-0923": 2.359550714492798, "mb-expt-gap-0924": 2.963210344314575, "mb-expt-gap-0926": 2.2727911472320557, "mb-expt-gap-0927": 1.7374364137649536, "mb-expt-gap-0930": 2.339456796646118, "mb-expt-gap-0931": 2.0113306045532227, "mb-expt-gap-0935": 6.198883056640625e-06, "mb-expt-gap-0937": 1.7051421403884888, "mb-expt-gap-0939": 2.390270233154297, "mb-expt-gap-0953": 3.228708505630493, "mb-expt-gap-0954": 2.300044298171997, "mb-expt-gap-0959": 2.4753835201263428, "mb-expt-gap-0968": 1.9601678848266602, "mb-expt-gap-0973": 1.1733524799346924, "mb-expt-gap-0980": 2.202958583831787, "mb-expt-gap-0988": 6.208663463592529, "mb-expt-gap-0990": 1.1625020503997803, "mb-expt-gap-0997": 1.745485544204712, "mb-expt-gap-1004": 1.9074946641921997, "mb-expt-gap-1028": 2.597137212753296, "mb-expt-gap-1050": 2.1477341651916504, "mb-expt-gap-1064": 4.168807029724121, "mb-expt-gap-1067": 2.2378759384155273, "mb-expt-gap-1068": -0.00012624263763427734, "mb-expt-gap-1072": 1.7555580139160156, "mb-expt-gap-1074": 2.72314715385437, "mb-expt-gap-1085": 1.587283730506897, "mb-expt-gap-1093": 0.012882053852081299, "mb-expt-gap-1100": -0.00015401840209960938, "mb-expt-gap-1102": 3.1881442070007324, "mb-expt-gap-1107": 2.755103349685669, "mb-expt-gap-1110": 0.23401445150375366, "mb-expt-gap-1111": -0.00016367435455322266, "mb-expt-gap-1113": 0.00010013580322265625, "mb-expt-gap-1120": 4.468477249145508, "mb-expt-gap-1121": 0.5848925113677979, "mb-expt-gap-1122": 0.41297078132629395, "mb-expt-gap-1125": 0.8705959320068359, "mb-expt-gap-1126": 0.15492713451385498, "mb-expt-gap-1128": 1.0529870986938477, "mb-expt-gap-1130": 4.085221767425537, "mb-expt-gap-1132": 3.128319263458252, "mb-expt-gap-1133": -0.0013337135314941406, "mb-expt-gap-1139": 5.739927291870117e-05, "mb-expt-gap-1143": 0.6370484828948975, "mb-expt-gap-1147": 0.1661156415939331, "mb-expt-gap-1148": -4.6133995056152344e-05, "mb-expt-gap-1157": 7.75456428527832e-05, "mb-expt-gap-1161": 0.00021141767501831055, "mb-expt-gap-1163": 1.4007091522216797e-05, "mb-expt-gap-1165": 9.310245513916016e-05, "mb-expt-gap-1170": -9.5367431640625e-06, "mb-expt-gap-1172": 3.594160079956055e-05, "mb-expt-gap-1177": 6.008148193359375e-05, "mb-expt-gap-1179": 0.0001270771026611328, "mb-expt-gap-1181": 0.13200384378433228, "mb-expt-gap-1183": -1.4007091522216797e-05, "mb-expt-gap-1187": 1.2636184692382812e-05, "mb-expt-gap-1200": 0.0001195669174194336, "mb-expt-gap-1202": 6.526708602905273e-05, "mb-expt-gap-1213": 3.170967102050781e-05, "mb-expt-gap-1219": 0.00015234947204589844, "mb-expt-gap-1225": 0.0001628398895263672, "mb-expt-gap-1227": 4.3451786041259766e-05, "mb-expt-gap-1231": 4.014970302581787, "mb-expt-gap-1232": 1.824477195739746, "mb-expt-gap-1235": -9.757280349731445e-05, "mb-expt-gap-1242": 7.69495964050293e-05, "mb-expt-gap-1244": 9.453296661376953e-05, "mb-expt-gap-1248": 3.248866319656372, "mb-expt-gap-1252": 0.00010859966278076172, "mb-expt-gap-1257": 0.00011980533599853516, "mb-expt-gap-1258": 0.00010859966278076172, "mb-expt-gap-1264": 8.612871170043945e-05, "mb-expt-gap-1266": 0.00012993812561035156, "mb-expt-gap-1272": 6.979703903198242e-05, "mb-expt-gap-1280": 1.8322852849960327, "mb-expt-gap-1284": 1.1081501245498657, "mb-expt-gap-1289": 0.00018078088760375977, "mb-expt-gap-1292": 1.0069574117660522, "mb-expt-gap-1293": 1.9697189331054688, "mb-expt-gap-1294": 6.747245788574219e-05, "mb-expt-gap-1295": 4.1544437408447266e-05, "mb-expt-gap-1300": 0.00012439489364624023, "mb-expt-gap-1303": 1.1992863416671753, "mb-expt-gap-1309": -0.00017654895782470703, "mb-expt-gap-1314": 0.7227749824523926, "mb-expt-gap-1320": 0.00012749433517456055, "mb-expt-gap-1323": 0.0001055002212524414, "mb-expt-gap-1329": -8.928775787353516e-05, "mb-expt-gap-1338": -0.0001327991485595703, "mb-expt-gap-1339": 3.522634506225586e-05, "mb-expt-gap-1342": 5.960464477539062e-07, "mb-expt-gap-1350": 0.4356939196586609, "mb-expt-gap-1354": -2.2530555725097656e-05, "mb-expt-gap-1375": -0.00025522708892822266, "mb-expt-gap-1376": -0.00022560358047485352, "mb-expt-gap-1377": 0.08679652214050293, "mb-expt-gap-1386": 0.8153396844863892, "mb-expt-gap-1388": -0.00023609399795532227, "mb-expt-gap-1393": 0.0254671573638916, "mb-expt-gap-1401": 0.6559700965881348, "mb-expt-gap-1404": 0.6970169544219971, "mb-expt-gap-1406": 0.6883577108383179, "mb-expt-gap-1414": 0.6760018467903137, "mb-expt-gap-1421": 1.7870309352874756, "mb-expt-gap-1422": 2.6011688709259033, "mb-expt-gap-1423": 1.83101224899292, "mb-expt-gap-1434": 1.9940648078918457, "mb-expt-gap-1435": 2.092944860458374, "mb-expt-gap-1447": 0.6829415559768677, "mb-expt-gap-1451": 1.0295807123184204, "mb-expt-gap-1454": 1.6103980541229248, "mb-expt-gap-1464": 2.8466994762420654, "mb-expt-gap-1469": 2.1076223850250244, "mb-expt-gap-1471": 2.6693317890167236, "mb-expt-gap-1473": 2.1158535480499268, "mb-expt-gap-1477": -0.0001081228256225586, "mb-expt-gap-1482": 3.9264001846313477, "mb-expt-gap-1494": 1.962885856628418, "mb-expt-gap-1497": 0.00010734796524047852, "mb-expt-gap-1505": 0.39919930696487427, "mb-expt-gap-1507": 1.7446820735931396, "mb-expt-gap-1510": 0.00017940998077392578, "mb-expt-gap-1517": 1.1980533599853516e-05, "mb-expt-gap-1519": 2.4663400650024414, "mb-expt-gap-1522": -1.806020736694336e-05, "mb-expt-gap-1526": -0.0001716017723083496, "mb-expt-gap-1529": 3.185093879699707, "mb-expt-gap-1535": 2.3365020751953125e-05, "mb-expt-gap-1537": 8.13603401184082e-05, "mb-expt-gap-1538": 0.04605609178543091, "mb-expt-gap-1541": 7.420778274536133e-05, "mb-expt-gap-1544": 0.011086702346801758, "mb-expt-gap-1546": 4.678964614868164e-05, "mb-expt-gap-1547": 3.155714750289917, "mb-expt-gap-1551": 0.3008296489715576, "mb-expt-gap-1553": 0.3471905589103699, "mb-expt-gap-1559": 0.3499828577041626, "mb-expt-gap-1565": 0.2732292413711548, "mb-expt-gap-1568": 0.280628502368927, "mb-expt-gap-1569": 0.32373785972595215, "mb-expt-gap-1581": 0.6162615418434143, "mb-expt-gap-1591": 2.802361488342285, "mb-expt-gap-1600": -5.0127506256103516e-05, "mb-expt-gap-1602": -1.2695789337158203e-05, "mb-expt-gap-1611": 1.7583370208740234e-05, "mb-expt-gap-1613": 0.00012534856796264648, "mb-expt-gap-1614": 5.936622619628906e-05, "mb-expt-gap-1616": -4.00543212890625e-05, "mb-expt-gap-1621": 4.547834396362305e-05, "mb-expt-gap-1629": 3.272294998168945e-05, "mb-expt-gap-1632": -4.00543212890625e-05, "mb-expt-gap-1633": -4.178285598754883e-05, "mb-expt-gap-1634": -0.0001920461654663086, "mb-expt-gap-1636": -2.4616718292236328e-05, "mb-expt-gap-1638": 2.5199623107910156, "mb-expt-gap-1644": -3.4332275390625e-05, "mb-expt-gap-1657": 2.5577096939086914, "mb-expt-gap-1658": 2.4124755859375, "mb-expt-gap-1664": 1.7535805702209473, "mb-expt-gap-1669": 4.164088726043701, "mb-expt-gap-1676": 5.918741226196289e-05, "mb-expt-gap-1679": 1.9911060333251953, "mb-expt-gap-1680": 1.3772854804992676, "mb-expt-gap-1681": 3.7670135498046875e-05, "mb-expt-gap-1691": 0.0001049041748046875, "mb-expt-gap-1693": 8.755922317504883e-05, "mb-expt-gap-1695": 2.962350845336914e-05, "mb-expt-gap-1697": 6.133317947387695e-05, "mb-expt-gap-1704": 2.5811917781829834, "mb-expt-gap-1707": 1.3828277587890625e-05, "mb-expt-gap-1712": -4.708766937255859e-06, "mb-expt-gap-1718": 5.155801773071289e-05, "mb-expt-gap-1722": 0.00011861324310302734, "mb-expt-gap-1730": -5.9604644775390625e-06, "mb-expt-gap-1732": -3.790855407714844e-05, "mb-expt-gap-1734": 1.7821788787841797e-05, "mb-expt-gap-1739": 1.6629695892333984e-05, "mb-expt-gap-1748": 0.3566216826438904, "mb-expt-gap-1758": 1.6565213203430176, "mb-expt-gap-1770": 1.8567554950714111, "mb-expt-gap-1773": 1.56087064743042, "mb-expt-gap-1774": 1.3559255599975586, "mb-expt-gap-1775": 0.5152632594108582, "mb-expt-gap-1782": 1.000732183456421, "mb-expt-gap-1783": 0.9455715417861938, "mb-expt-gap-1786": 1.2567087411880493, "mb-expt-gap-1790": 1.439774513244629, "mb-expt-gap-1797": 1.9624770879745483, "mb-expt-gap-1816": 0.5977352261543274, "mb-expt-gap-1818": 1.165777325630188, "mb-expt-gap-1825": 0.5043192505836487, "mb-expt-gap-1830": 0.00015473365783691406, "mb-expt-gap-1846": 7.557868957519531e-05, "mb-expt-gap-1847": 1.4483230113983154, "mb-expt-gap-1852": 1.009619951248169, "mb-expt-gap-1860": 1.3638191223144531, "mb-expt-gap-1865": 0.8697677850723267, "mb-expt-gap-1877": 0.42662912607192993, "mb-expt-gap-1892": 2.0325303077697754, "mb-expt-gap-1903": 5.331623554229736, "mb-expt-gap-1904": 2.238463878631592, "mb-expt-gap-1917": 3.064950466156006, "mb-expt-gap-1919": 2.2743301391601562, "mb-expt-gap-1935": 2.021549940109253, "mb-expt-gap-1936": 1.389028787612915, "mb-expt-gap-1938": 2.3069357872009277, "mb-expt-gap-1941": 2.370224714279175, "mb-expt-gap-1959": 2.850344181060791, "mb-expt-gap-1960": -1.341104507446289e-05, "mb-expt-gap-1974": 1.766512393951416, "mb-expt-gap-1981": -8.779764175415039e-05, "mb-expt-gap-1988": -0.0002129077911376953, "mb-expt-gap-1990": 1.6478338241577148, "mb-expt-gap-1991": 2.5767130851745605, "mb-expt-gap-1994": 5.422901630401611, "mb-expt-gap-1996": -0.0002785921096801758, "mb-expt-gap-2002": 0.04719477891921997, "mb-expt-gap-2008": 0.3294633626937866, "mb-expt-gap-2013": 2.133496046066284, "mb-expt-gap-2015": 10.883130073547363, "mb-expt-gap-2018": 2.4451634883880615, "mb-expt-gap-2028": 2.5884907245635986, "mb-expt-gap-2030": 6.325695037841797, "mb-expt-gap-2031": 0.00035303831100463867, "mb-expt-gap-2037": 3.939650058746338, "mb-expt-gap-2040": 4.255859851837158, "mb-expt-gap-2044": -1.2874603271484375e-05, "mb-expt-gap-2045": 1.1179485321044922, "mb-expt-gap-2047": 5.3086323738098145, "mb-expt-gap-2049": 2.4660587310791016, "mb-expt-gap-2051": 2.3329217433929443, "mb-expt-gap-2057": 2.01414155960083, "mb-expt-gap-2067": 0.002187013626098633, "mb-expt-gap-2086": 0.6985629796981812, "mb-expt-gap-2089": 8.565187454223633e-05, "mb-expt-gap-2093": 2.2367031574249268, "mb-expt-gap-2104": 4.174968719482422, "mb-expt-gap-2113": -0.00015240907669067383, "mb-expt-gap-2115": 0.04306209087371826, "mb-expt-gap-2120": 1.8409276008605957, "mb-expt-gap-2123": 0.00012868642807006836, "mb-expt-gap-2126": 2.6665823459625244, "mb-expt-gap-2127": 2.0868687629699707, "mb-expt-gap-2130": 1.5586541891098022, "mb-expt-gap-2148": -0.00024628639221191406, "mb-expt-gap-2159": -0.00011020898818969727, "mb-expt-gap-2166": 0.20023781061172485, "mb-expt-gap-2170": 2.7530899047851562, "mb-expt-gap-2193": 0.00014197826385498047, "mb-expt-gap-2202": -2.2172927856445312e-05, "mb-expt-gap-2210": 5.602836608886719e-05, "mb-expt-gap-2212": 4.762411117553711e-05, "mb-expt-gap-2217": 6.937980651855469e-05, "mb-expt-gap-2219": 0.0001431107521057129, "mb-expt-gap-2229": -4.279613494873047e-05, "mb-expt-gap-2243": 2.5068719387054443, "mb-expt-gap-2246": 3.61285662651062, "mb-expt-gap-2249": 5.0008296966552734e-05, "mb-expt-gap-2250": -0.00013935565948486328, "mb-expt-gap-2254": 0.00012385845184326172, "mb-expt-gap-2255": 1.5852270126342773, "mb-expt-gap-2263": -0.00017887353897094727, "mb-expt-gap-2267": 6.4373016357421875e-06, "mb-expt-gap-2292": 0.08569127321243286, "mb-expt-gap-2298": 0.00019180774688720703, "mb-expt-gap-2299": 9.310245513916016e-05, "mb-expt-gap-2303": 9.66191291809082e-05, "mb-expt-gap-2305": 2.2292137145996094e-05, "mb-expt-gap-2307": 0.00017458200454711914, "mb-expt-gap-2308": 8.875131607055664e-05, "mb-expt-gap-2311": 2.141838788986206, "mb-expt-gap-2315": 0.00016361474990844727, "mb-expt-gap-2329": -9.608268737792969e-05, "mb-expt-gap-2331": 3.719329833984375e-05, "mb-expt-gap-2339": 2.1843886375427246, "mb-expt-gap-2343": 0.00012999773025512695, "mb-expt-gap-2352": 2.7175204753875732, "mb-expt-gap-2353": 4.9114227294921875e-05, "mb-expt-gap-2356": 0.0001386404037475586, "mb-expt-gap-2367": 0.013342022895812988, "mb-expt-gap-2370": -8.058547973632812e-05, "mb-expt-gap-2371": 0.00010824203491210938, "mb-expt-gap-2374": 8.177757263183594e-05, "mb-expt-gap-2375": 9.971857070922852e-05, "mb-expt-gap-2376": 0.0001240372657775879, "mb-expt-gap-2379": 3.314018249511719e-05, "mb-expt-gap-2382": 0.00012171268463134766, "mb-expt-gap-2384": 2.9742717742919922e-05, "mb-expt-gap-2386": 0.00016731023788452148, "mb-expt-gap-2394": 1.3408901691436768, "mb-expt-gap-2398": -6.937980651855469e-05, "mb-expt-gap-2402": 4.151983737945557, "mb-expt-gap-2420": -6.693601608276367e-05, "mb-expt-gap-2422": -0.0002669692039489746, "mb-expt-gap-2427": 1.6868114471435547e-05, "mb-expt-gap-2429": 3.600120544433594e-05, "mb-expt-gap-2431": 6.014108657836914e-05, "mb-expt-gap-2433": -0.00016385316848754883, "mb-expt-gap-2440": 0.00011032819747924805, "mb-expt-gap-2442": 7.551908493041992e-05, "mb-expt-gap-2458": 4.190206527709961e-05, "mb-expt-gap-2459": 2.244903326034546, "mb-expt-gap-2460": 2.499354600906372, "mb-expt-gap-2472": 3.3606035709381104, "mb-expt-gap-2476": 9.584426879882812e-05, "mb-expt-gap-2487": 3.832578659057617e-05, "mb-expt-gap-2488": -4.547834396362305e-05, "mb-expt-gap-2491": -3.147125244140625e-05, "mb-expt-gap-2493": 0.8088739514350891, "mb-expt-gap-2494": 1.2341811656951904, "mb-expt-gap-2497": -0.00011861324310302734, "mb-expt-gap-2498": 1.9277992248535156, "mb-expt-gap-2501": 2.2369916439056396, "mb-expt-gap-2510": 7.617473602294922e-05, "mb-expt-gap-2513": 2.7418136596679688e-05, "mb-expt-gap-2516": -0.00014740228652954102, "mb-expt-gap-2521": -9.775161743164062e-06, "mb-expt-gap-2530": 0.00011944770812988281, "mb-expt-gap-2540": 0.0002327561378479004, "mb-expt-gap-2542": 3.259181022644043, "mb-expt-gap-2543": 0.0001633763313293457, "mb-expt-gap-2545": 1.1248939037322998, "mb-expt-gap-2546": 1.2278556823730469e-05, "mb-expt-gap-2564": -0.00012952089309692383, "mb-expt-gap-2566": 3.349781036376953e-05, "mb-expt-gap-2568": 9.757280349731445e-05, "mb-expt-gap-2572": 0.00017899274826049805, "mb-expt-gap-2575": 0.00012689828872680664, "mb-expt-gap-2587": -0.0001347661018371582, "mb-expt-gap-2598": 0.00010216236114501953, "mb-expt-gap-2612": -0.0002868771553039551, "mb-expt-gap-2614": 0.00014829635620117188, "mb-expt-gap-2618": -7.903575897216797e-05, "mb-expt-gap-2620": 0.8254251480102539, "mb-expt-gap-2626": -0.0001862645149230957, "mb-expt-gap-2633": -5.996227264404297e-05, "mb-expt-gap-2635": -8.475780487060547e-05, "mb-expt-gap-2642": -0.0002447366714477539, "mb-expt-gap-2645": 5.048513412475586e-05, "mb-expt-gap-2647": -0.00015479326248168945, "mb-expt-gap-2667": 0.2824767827987671, "mb-expt-gap-2668": 0.6745787858963013, "mb-expt-gap-2670": 0.0001074075698852539, "mb-expt-gap-2672": 8.940696716308594e-05, "mb-expt-gap-2687": 8.946657180786133e-05, "mb-expt-gap-2688": 0.00017309188842773438, "mb-expt-gap-2690": 0.00017130374908447266, "mb-expt-gap-2692": 0.00013381242752075195, "mb-expt-gap-2695": 4.0869317054748535, "mb-expt-gap-2698": 1.2516975402832031e-06, "mb-expt-gap-2699": -4.363059997558594e-05, "mb-expt-gap-2704": -7.933378219604492e-05, "mb-expt-gap-2708": 8.177757263183594e-05, "mb-expt-gap-2715": -0.0002307891845703125, "mb-expt-gap-2720": 0.008199512958526611, "mb-expt-gap-2734": 1.9141910076141357, "mb-expt-gap-2739": 1.0615406036376953, "mb-expt-gap-2744": 0.007963299751281738, "mb-expt-gap-2759": 2.721254348754883, "mb-expt-gap-2767": -0.00010073184967041016, "mb-expt-gap-2769": 3.813765048980713, "mb-expt-gap-2773": 2.0793874263763428, "mb-expt-gap-2781": -8.928775787353516e-05, "mb-expt-gap-2793": -5.263090133666992e-05, "mb-expt-gap-2800": 2.4442946910858154, "mb-expt-gap-2801": 2.5285093784332275, "mb-expt-gap-2805": 2.736937999725342, "mb-expt-gap-2809": 2.2216994762420654, "mb-expt-gap-2810": -0.00015848875045776367, "mb-expt-gap-2811": -5.364418029785156e-05, "mb-expt-gap-2815": 3.5541841983795166, "mb-expt-gap-2827": -6.16908073425293e-05, "mb-expt-gap-2829": -0.00018262863159179688, "mb-expt-gap-2831": 10.129655838012695, "mb-expt-gap-2838": 4.047339916229248, "mb-expt-gap-2843": 2.6608755588531494, "mb-expt-gap-2853": 2.3659424781799316, "mb-expt-gap-2858": 2.1604180335998535, "mb-expt-gap-2862": -8.386373519897461e-05, "mb-expt-gap-2868": -0.00026786327362060547, "mb-expt-gap-2874": 0.00021475553512573242, "mb-expt-gap-2876": 1.1200637817382812, "mb-expt-gap-2881": 4.506111145019531e-05, "mb-expt-gap-2896": 0.00011360645294189453, "mb-expt-gap-2899": 3.534555435180664e-05, "mb-expt-gap-2903": -0.00016671419143676758, "mb-expt-gap-2906": 1.3190165758132935, "mb-expt-gap-2910": 7.051229476928711e-05, "mb-expt-gap-2915": 7.909536361694336e-05, "mb-expt-gap-2920": 3.1888484954833984e-05, "mb-expt-gap-2923": 0.7545987963676453, "mb-expt-gap-2928": 1.3569107055664062, "mb-expt-gap-2931": 4.087546348571777, "mb-expt-gap-2935": 1.2382677793502808, "mb-expt-gap-2936": -5.97834587097168e-05, "mb-expt-gap-2949": 8.600950241088867e-05, "mb-expt-gap-2957": 9.1552734375e-05, "mb-expt-gap-2959": 6.031990051269531e-05, "mb-expt-gap-2960": 3.4701900482177734, "mb-expt-gap-2963": 9.578466415405273e-05, "mb-expt-gap-2972": 3.659740924835205, "mb-expt-gap-2974": 3.170967102050781e-05, "mb-expt-gap-2976": 7.69495964050293e-05, "mb-expt-gap-2979": 6.914138793945312e-05, "mb-expt-gap-2983": -2.968311309814453e-05, "mb-expt-gap-2984": 4.5004377365112305, "mb-expt-gap-2995": 1.2040138244628906e-05, "mb-expt-gap-2998": 3.159046173095703e-06, "mb-expt-gap-2999": -7.62939453125e-06, "mb-expt-gap-3002": 8.672475814819336e-05, "mb-expt-gap-3003": 2.2649765014648438e-05, "mb-expt-gap-3004": 1.6927719116210938e-05, "mb-expt-gap-3006": 0.00011092424392700195, "mb-expt-gap-3011": 0.0001131892204284668, "mb-expt-gap-3012": 0.04879271984100342, "mb-expt-gap-3014": 9.530782699584961e-05, "mb-expt-gap-3024": -0.00018310546875, "mb-expt-gap-3028": 1.1371337175369263, "mb-expt-gap-3035": -0.0032113194465637207, "mb-expt-gap-3064": 1.772583246231079, "mb-expt-gap-3065": 0.0013180375099182129, "mb-expt-gap-3066": 1.0937443971633911, "mb-expt-gap-3067": 0.00010889768600463867, "mb-expt-gap-3068": 4.0411949157714844e-05, "mb-expt-gap-3069": 3.463029861450195e-05, "mb-expt-gap-3070": 4.2557716369628906e-05, "mb-expt-gap-3072": 3.910064697265625e-05, "mb-expt-gap-3074": 3.635883331298828e-05, "mb-expt-gap-3076": 3.8743019104003906e-05, "mb-expt-gap-3080": 0.00013458728790283203, "mb-expt-gap-3086": -3.910064697265625e-05, "mb-expt-gap-3089": 1.426062822341919, "mb-expt-gap-3096": 1.3833645582199097, "mb-expt-gap-3101": 9.948015213012695e-05, "mb-expt-gap-3102": 2.018752336502075, "mb-expt-gap-3109": 8.386373519897461e-05, "mb-expt-gap-3110": 0.2921595573425293, "mb-expt-gap-3111": 0.709629476070404, "mb-expt-gap-3112": 6.794929504394531e-06, "mb-expt-gap-3120": -3.647804260253906e-05, "mb-expt-gap-3123": -0.0001189112663269043, "mb-expt-gap-3127": 0.002964496612548828, "mb-expt-gap-3135": 1.2814998626708984e-05, "mb-expt-gap-3137": 1.4007091522216797e-05, "mb-expt-gap-3153": 0.7815892100334167, "mb-expt-gap-3167": 1.7254924774169922, "mb-expt-gap-3173": 2.086038589477539, "mb-expt-gap-3175": 1.8301255702972412, "mb-expt-gap-3183": -3.123283386230469e-05, "mb-expt-gap-3192": 2.2080249786376953, "mb-expt-gap-3193": 1.1936193704605103, "mb-expt-gap-3197": 2.5109429359436035, "mb-expt-gap-3199": 1.8090884685516357, "mb-expt-gap-3205": 2.3666582107543945, "mb-expt-gap-3214": 2.3020689487457275, "mb-expt-gap-3215": 1.8988492488861084, "mb-expt-gap-3217": 2.1581897735595703, "mb-expt-gap-3229": 5.3523640632629395, "mb-expt-gap-3235": 2.15396785736084, "mb-expt-gap-3236": 2.1134283542633057, "mb-expt-gap-3238": -8.83936882019043e-05, "mb-expt-gap-3244": -7.56382942199707e-05, "mb-expt-gap-3245": 5.245089054107666, "mb-expt-gap-3251": 1.7698628902435303, "mb-expt-gap-3256": -1.3232231140136719e-05, "mb-expt-gap-3260": 7.523539066314697, "mb-expt-gap-3261": 0.009042620658874512, "mb-expt-gap-3270": 1.452143907546997, "mb-expt-gap-3274": 3.8014817237854004, "mb-expt-gap-3277": 1.7414484024047852, "mb-expt-gap-3283": 5.960464477539062e-07, "mb-expt-gap-3289": 1.3674018383026123, "mb-expt-gap-3299": 1.6493110656738281, "mb-expt-gap-3300": 1.6629695892333984e-05, "mb-expt-gap-3304": 1.9921000003814697, "mb-expt-gap-3321": -4.2438507080078125e-05, "mb-expt-gap-3323": 0.703902006149292, "mb-expt-gap-3330": 1.008071780204773, "mb-expt-gap-3333": 1.0264555215835571, "mb-expt-gap-3341": 2.2507987022399902, "mb-expt-gap-3342": 1.6420586109161377, "mb-expt-gap-3358": 1.8287427425384521, "mb-expt-gap-3361": 0.03210437297821045, "mb-expt-gap-3367": -0.00020116567611694336, "mb-expt-gap-3368": 2.146981716156006, "mb-expt-gap-3369": -0.00016826391220092773, "mb-expt-gap-3377": 2.534670352935791, "mb-expt-gap-3379": 9.638071060180664e-05, "mb-expt-gap-3381": 0.00012135505676269531, "mb-expt-gap-3384": 0.00013679265975952148, "mb-expt-gap-3391": 3.075599670410156e-05, "mb-expt-gap-3398": 2.5391578674316406e-05, "mb-expt-gap-3400": 0.00019937753677368164, "mb-expt-gap-3410": -4.589557647705078e-05, "mb-expt-gap-3416": -0.000249326229095459, "mb-expt-gap-3442": 1.1777182817459106, "mb-expt-gap-3447": 1.0579283237457275, "mb-expt-gap-3448": 0.9298465251922607, "mb-expt-gap-3459": 5.1021575927734375e-05, "mb-expt-gap-3460": -0.00015211105346679688, "mb-expt-gap-3461": 6.80685043334961e-05, "mb-expt-gap-3472": 1.621880292892456, "mb-expt-gap-3480": 8.52346420288086e-05, "mb-expt-gap-3487": 1.823902130126953e-05, "mb-expt-gap-3489": 5.143880844116211e-05, "mb-expt-gap-3490": 1.740751028060913, "mb-expt-gap-3493": 8.058547973632812e-05, "mb-expt-gap-3505": 9.441375732421875e-05, "mb-expt-gap-3509": 0.7102336287498474, "mb-expt-gap-3510": 4.369020462036133e-05, "mb-expt-gap-3513": 1.93111252784729, "mb-expt-gap-3515": 1.1026859283447266e-05, "mb-expt-gap-3517": 0.00012999773025512695, "mb-expt-gap-3523": 2.86102294921875e-05, "mb-expt-gap-3524": 2.288640022277832, "mb-expt-gap-3525": 0.0001557469367980957, "mb-expt-gap-3531": -9.28044319152832e-05, "mb-expt-gap-3539": 0.00016558170318603516, "mb-expt-gap-3543": 4.774332046508789e-05, "mb-expt-gap-3551": 5.543231964111328e-05, "mb-expt-gap-3553": -9.357929229736328e-06, "mb-expt-gap-3558": 0.0001570582389831543, "mb-expt-gap-3567": 1.88143789768219, "mb-expt-gap-3574": 0.004537701606750488, "mb-expt-gap-3593": 0.06734800338745117, "mb-expt-gap-3597": 0.051201701164245605, "mb-expt-gap-3613": 0.04234188795089722, "mb-expt-gap-3614": -0.00040018558502197266, "mb-expt-gap-3635": -7.468461990356445e-05, "mb-expt-gap-3642": 2.85098934173584, "mb-expt-gap-3645": 0.00019741058349609375, "mb-expt-gap-3647": -0.00017029047012329102, "mb-expt-gap-3649": 6.633996963500977e-05, "mb-expt-gap-3651": 0.13147854804992676, "mb-expt-gap-3656": 3.196307897567749, "mb-expt-gap-3671": 3.9617912769317627, "mb-expt-gap-3673": 4.180157661437988, "mb-expt-gap-3674": 1.6254000663757324, "mb-expt-gap-3678": 4.889906883239746, "mb-expt-gap-3683": -9.894371032714844e-05, "mb-expt-gap-3685": -0.000125885009765625, "mb-expt-gap-3694": -0.00018167495727539062, "mb-expt-gap-3696": -0.0002518296241760254, "mb-expt-gap-3697": 4.8939290046691895, "mb-expt-gap-3698": 2.111790895462036, "mb-expt-gap-3707": -1.6987323760986328e-05, "mb-expt-gap-3724": -0.00016248226165771484, "mb-expt-gap-3726": 7.975101470947266e-05, "mb-expt-gap-3729": -5.728006362915039e-05, "mb-expt-gap-3730": 2.714630126953125, "mb-expt-gap-3733": 0.2407071590423584, "mb-expt-gap-3734": 2.987854242324829, "mb-expt-gap-3735": -1.71661376953125e-05, "mb-expt-gap-3741": -0.00011390447616577148, "mb-expt-gap-3743": 2.4987497329711914, "mb-expt-gap-3745": -4.2378902435302734e-05, "mb-expt-gap-3746": -3.4928321838378906e-05, "mb-expt-gap-3752": -0.0005171895027160645, "mb-expt-gap-3758": 0.00858372449874878, "mb-expt-gap-3769": 1.509371042251587, "mb-expt-gap-3770": 5.321019172668457, "mb-expt-gap-3780": 3.7729740142822266e-05, "mb-expt-gap-3782": -6.091594696044922e-05, "mb-expt-gap-3793": 2.682544469833374, "mb-expt-gap-3797": -8.761882781982422e-05, "mb-expt-gap-3800": -0.00014203786849975586, "mb-expt-gap-3804": -4.13060188293457e-05, "mb-expt-gap-3806": 2.944469451904297e-05, "mb-expt-gap-3813": -6.151199340820312e-05, "mb-expt-gap-3817": 9.697675704956055e-05, "mb-expt-gap-3822": 0.0, "mb-expt-gap-3823": 8.112192153930664e-05, "mb-expt-gap-3826": -5.7220458984375e-05, "mb-expt-gap-3845": 5.042552947998047e-05, "mb-expt-gap-3846": -2.8371810913085938e-05, "mb-expt-gap-3852": 0.29262036085128784, "mb-expt-gap-3858": 0.5552071332931519, "mb-expt-gap-3860": 0.8011862635612488, "mb-expt-gap-3862": 1.8477797508239746, "mb-expt-gap-3863": -6.151199340820312e-05, "mb-expt-gap-3869": 0.5344873666763306, "mb-expt-gap-3871": -0.00015342235565185547, "mb-expt-gap-3887": 0.0001023411750793457, "mb-expt-gap-3891": -9.238719940185547e-06, "mb-expt-gap-3893": 3.9637088775634766e-05, "mb-expt-gap-3897": -0.00013774633407592773, "mb-expt-gap-3898": -5.710124969482422e-05, "mb-expt-gap-3906": 1.394235372543335, "mb-expt-gap-3908": 5.918741226196289e-05, "mb-expt-gap-3909": 7.921457290649414e-05, "mb-expt-gap-3930": -0.00018030405044555664, "mb-expt-gap-3943": -2.7894973754882812e-05, "mb-expt-gap-3955": 2.8789043426513672e-05, "mb-expt-gap-3959": -5.4895877838134766e-05, "mb-expt-gap-3961": -4.547834396362305e-05, "mb-expt-gap-3962": 2.7529592514038086, "mb-expt-gap-3963": 4.254904270172119, "mb-expt-gap-3976": -2.6226043701171875e-05, "mb-expt-gap-3990": 0.23647964000701904, "mb-expt-gap-3991": 2.0605297088623047, "mb-expt-gap-4004": 2.331536293029785, "mb-expt-gap-4010": 1.8570992946624756, "mb-expt-gap-4014": 1.5331358909606934, "mb-expt-gap-4016": 4.2847676277160645, "mb-expt-gap-4017": 2.0706160068511963, "mb-expt-gap-4020": 1.1486384868621826, "mb-expt-gap-4026": 8.392333984375e-05, "mb-expt-gap-4033": 2.0577476024627686, "mb-expt-gap-4034": 6.526708602905273e-05, "mb-expt-gap-4044": 7.88569450378418e-05, "mb-expt-gap-4047": 0.9206417202949524, "mb-expt-gap-4053": 0.9537453055381775, "mb-expt-gap-4070": 1.5192079544067383, "mb-expt-gap-4076": 0.02733433246612549, "mb-expt-gap-4077": 0.6300132274627686, "mb-expt-gap-4079": 2.5331974029541016e-05, "mb-expt-gap-4084": 5.125999450683594e-05, "mb-expt-gap-4085": 3.933906555175781e-06, "mb-expt-gap-4093": 3.254413604736328e-05, "mb-expt-gap-4098": -1.233816146850586e-05, "mb-expt-gap-4100": -1.0311603546142578e-05, "mb-expt-gap-4102": 4.410743713378906e-05, "mb-expt-gap-4110": -2.4080276489257812e-05, "mb-expt-gap-4116": 3.331899642944336e-05, "mb-expt-gap-4118": 3.641843795776367e-05, "mb-expt-gap-4120": -3.796815872192383e-05, "mb-expt-gap-4126": -4.3332576751708984e-05, "mb-expt-gap-4127": 8.165836334228516e-06, "mb-expt-gap-4151": 0.00016224384307861328, "mb-expt-gap-4156": -7.385015487670898e-05, "mb-expt-gap-4158": -1.710653305053711e-05, "mb-expt-gap-4160": 5.418062210083008e-05, "mb-expt-gap-4170": 5.418062210083008e-05, "mb-expt-gap-4171": 7.832050323486328e-05, "mb-expt-gap-4176": -8.243322372436523e-05, "mb-expt-gap-4187": 0.6782640218734741, "mb-expt-gap-4190": 0.00014472007751464844, "mb-expt-gap-4192": -0.0001366734504699707, "mb-expt-gap-4193": 3.6597251892089844e-05, "mb-expt-gap-4196": -8.761882781982422e-05, "mb-expt-gap-4201": 2.675713539123535, "mb-expt-gap-4205": 2.981574296951294, "mb-expt-gap-4206": 6.0498714447021484e-05, "mb-expt-gap-4223": -0.00012373924255371094, "mb-expt-gap-4230": 2.47639536857605, "mb-expt-gap-4232": 9.59634780883789e-05, "mb-expt-gap-4233": 1.319352149963379, "mb-expt-gap-4235": 0.10490059852600098, "mb-expt-gap-4240": 4.947185516357422e-06, "mb-expt-gap-4244": 0.0008710622787475586, "mb-expt-gap-4247": 0.007463335990905762, "mb-expt-gap-4251": 2.2197375297546387, "mb-expt-gap-4253": -7.194280624389648e-05, "mb-expt-gap-4255": -3.135204315185547e-05, "mb-expt-gap-4262": -0.00014197826385498047, "mb-expt-gap-4264": -6.711483001708984e-05, "mb-expt-gap-4284": -8.279085159301758e-05, "mb-expt-gap-4290": -1.1324882507324219e-05, "mb-expt-gap-4296": 2.573557138442993, "mb-expt-gap-4306": -9.417533874511719e-06, "mb-expt-gap-4310": 0.0001575946807861328, "mb-expt-gap-4316": -1.3828277587890625e-05, "mb-expt-gap-4317": 6.67572021484375e-06, "mb-expt-gap-4319": -0.00013947486877441406, "mb-expt-gap-4323": 3.636164665222168, "mb-expt-gap-4324": 0.022426903247833252, "mb-expt-gap-4328": 3.6030800342559814, "mb-expt-gap-4329": 0.6940311789512634, "mb-expt-gap-4336": 0.011539041996002197, "mb-expt-gap-4339": 3.8743019104003906e-05, "mb-expt-gap-4353": 2.4013099670410156, "mb-expt-gap-4357": 0.15449243783950806, "mb-expt-gap-4366": 1.529278039932251, "mb-expt-gap-4369": 3.8504600524902344e-05, "mb-expt-gap-4370": 0.00013560056686401367, "mb-expt-gap-4373": 3.398404121398926, "mb-expt-gap-4377": 1.0352829694747925, "mb-expt-gap-4380": -0.00011610984802246094, "mb-expt-gap-4383": 0.14064717292785645, "mb-expt-gap-4392": 7.134675979614258e-05, "mb-expt-gap-4397": 1.1902992725372314, "mb-expt-gap-4402": 9.834766387939453e-05, "mb-expt-gap-4404": 6.258487701416016e-06, "mb-expt-gap-4405": 6.371736526489258e-05, "mb-expt-gap-4407": 6.437301635742188e-05, "mb-expt-gap-4410": 8.314847946166992e-05, "mb-expt-gap-4412": -9.512901306152344e-05, "mb-expt-gap-4413": 5.6862831115722656e-05, "mb-expt-gap-4417": 0.6467170119285583, "mb-expt-gap-4425": -1.424551010131836e-05, "mb-expt-gap-4428": -0.00011998414993286133, "mb-expt-gap-4433": 0.00013560056686401367, "mb-expt-gap-4435": 9.232759475708008e-05, "mb-expt-gap-4444": 1.606482982635498, "mb-expt-gap-4452": 1.7353781461715698, "mb-expt-gap-4461": 1.8047893047332764, "mb-expt-gap-4465": 1.8611637353897095, "mb-expt-gap-4473": 2.1219263076782227, "mb-expt-gap-4479": 1.6250889301300049, "mb-expt-gap-4483": 3.5193517208099365, "mb-expt-gap-4488": 2.917180299758911, "mb-expt-gap-4492": 2.9844133853912354, "mb-expt-gap-4505": 2.0709869861602783, "mb-expt-gap-4506": 1.6729228496551514, "mb-expt-gap-4509": 0.00011229515075683594, "mb-expt-gap-4516": 3.5756325721740723, "mb-expt-gap-4528": 2.5909247398376465, "mb-expt-gap-4530": 2.0710859298706055, "mb-expt-gap-4531": -0.00018197298049926758, "mb-expt-gap-4535": -4.035234451293945e-05, "mb-expt-gap-4536": -0.0001474618911743164, "mb-expt-gap-4544": -4.756450653076172e-05, "mb-expt-gap-4545": 1.704692840576172e-05, "mb-expt-gap-4548": 0.0005964040756225586, "mb-expt-gap-4549": 5.27501106262207e-05, "mb-expt-gap-4559": 2.193450927734375e-05, "mb-expt-gap-4561": 0.0001023411750793457, "mb-expt-gap-4567": 1.9669532775878906e-06, "mb-expt-gap-4578": 2.950265884399414, "mb-expt-gap-4580": 0.00011456012725830078, "mb-expt-gap-4581": 9.047985076904297e-05, "mb-expt-gap-4594": 0.29077470302581787, "mb-expt-gap-4595": 0.48901790380477905, "mb-expt-gap-4598": 0.8053007125854492}, "parameters": {"N": 5, "alpha": 0.6209436008996955, "batch_size": 104, "betas": [0.7642325868682494, 0.7978278147950777], "bias": false, "criterion": "RobustL1", "d_model": 1024, "dim_feedforward": 2322, "dropout": 0.09539606792481722, "elem_prop": "onehot", "emb_scaler": 0.29253391297596365, "epochs": 80, "epochs_step": 20, "eps": 1.0000000000000598e-07, "fudge": 0.03472812247326958, "heads": 8, "k": 2, "lr": 0.0016959939602128713, "out_hidden": [1904, 952, 476, 238], "pe_resolution": 8735, "ple_resolution": 4814, "pos_scaler": 0.39510015332315956, "pos_scaler_log": 0.3123659337008768, "weight_decay": 3.812612331188774e-17}, "scores": {"mae": 0.33274602717607726, "mape": 0.3374873655328705, "max_error": 6.399762189388275, "rmse": 0.8317971078926336}}, "fold_4": {"data": {"mb-expt-gap-0005": 0.00019687414169311523, "mb-expt-gap-0013": 0.5415435433387756, "mb-expt-gap-0014": 5.602836608886719e-06, "mb-expt-gap-0015": -0.0002474784851074219, "mb-expt-gap-0016": 2.4685120582580566, "mb-expt-gap-0020": 0.005053997039794922, "mb-expt-gap-0033": 3.3292453289031982, "mb-expt-gap-0034": 4.762411117553711e-05, "mb-expt-gap-0037": -0.00035494565963745117, "mb-expt-gap-0039": 1.3209573030471802, "mb-expt-gap-0042": -0.0001907944679260254, "mb-expt-gap-0055": 1.3940682411193848, "mb-expt-gap-0056": 1.6142737865447998, "mb-expt-gap-0058": 1.958674669265747, "mb-expt-gap-0060": 1.8885235786437988, "mb-expt-gap-0065": 2.612455368041992, "mb-expt-gap-0067": 1.605574369430542, "mb-expt-gap-0072": 2.4200377464294434, "mb-expt-gap-0074": -0.00014334917068481445, "mb-expt-gap-0079": -0.0005043745040893555, "mb-expt-gap-0087": 0.00021225214004516602, "mb-expt-gap-0091": 1.4474419355392456, "mb-expt-gap-0097": 3.0801758766174316, "mb-expt-gap-0100": 1.1201008558273315, "mb-expt-gap-0101": 0.07244342565536499, "mb-expt-gap-0116": 0.6184433698654175, "mb-expt-gap-0119": 0.5044803023338318, "mb-expt-gap-0122": -3.8743019104003906e-05, "mb-expt-gap-0125": 1.7142006158828735, "mb-expt-gap-0129": -0.0002811551094055176, "mb-expt-gap-0135": 0.6834368705749512, "mb-expt-gap-0137": -0.00028204917907714844, "mb-expt-gap-0146": 0.00022399425506591797, "mb-expt-gap-0154": 4.239753723144531, "mb-expt-gap-0159": 1.7899847030639648, "mb-expt-gap-0173": 1.0752943754196167, "mb-expt-gap-0176": -0.00037235021591186523, "mb-expt-gap-0184": -9.363889694213867e-05, "mb-expt-gap-0196": 2.2641794681549072, "mb-expt-gap-0198": 2.222848415374756, "mb-expt-gap-0199": 1.375025987625122, "mb-expt-gap-0201": 4.4345855712890625e-05, "mb-expt-gap-0203": 3.1282029151916504, "mb-expt-gap-0205": 1.9585223197937012, "mb-expt-gap-0211": 2.223341703414917, "mb-expt-gap-0214": 2.209644317626953, "mb-expt-gap-0217": 2.3223440647125244, "mb-expt-gap-0223": -3.248453140258789e-05, "mb-expt-gap-0241": 3.052605628967285, "mb-expt-gap-0262": 2.201448440551758, "mb-expt-gap-0263": 2.583606243133545, "mb-expt-gap-0295": 3.281219720840454, "mb-expt-gap-0306": 1.2728629112243652, "mb-expt-gap-0308": 0.6366530656814575, "mb-expt-gap-0318": 0.0181465744972229, "mb-expt-gap-0322": -0.00024193525314331055, "mb-expt-gap-0324": 2.3959078788757324, "mb-expt-gap-0325": 2.2575578689575195, "mb-expt-gap-0326": 2.1120424270629883, "mb-expt-gap-0327": -0.00047832727432250977, "mb-expt-gap-0333": 2.17122483253479, "mb-expt-gap-0335": 1.6985971927642822, "mb-expt-gap-0341": 2.2505500316619873, "mb-expt-gap-0345": 0.0002886056900024414, "mb-expt-gap-0348": 2.564957857131958, "mb-expt-gap-0353": 5.851019859313965, "mb-expt-gap-0359": 1.6124811172485352, "mb-expt-gap-0363": 0.3857404589653015, "mb-expt-gap-0364": 0.00017189979553222656, "mb-expt-gap-0377": 4.286860466003418, "mb-expt-gap-0378": -0.00013452768325805664, "mb-expt-gap-0385": 0.00035506486892700195, "mb-expt-gap-0394": 2.302098274230957, "mb-expt-gap-0397": -2.5570392608642578e-05, "mb-expt-gap-0399": 3.9411628246307373, "mb-expt-gap-0400": 0.0025519132614135742, "mb-expt-gap-0401": 1.0121245384216309, "mb-expt-gap-0402": 2.309603214263916, "mb-expt-gap-0411": -0.00030303001403808594, "mb-expt-gap-0414": 0.00024622678756713867, "mb-expt-gap-0416": 1.9974154233932495, "mb-expt-gap-0429": 0.9886683821678162, "mb-expt-gap-0430": -4.285573959350586e-05, "mb-expt-gap-0431": 0.0003445148468017578, "mb-expt-gap-0434": 0.0004457235336303711, "mb-expt-gap-0438": 4.430316925048828, "mb-expt-gap-0440": 0.00036579370498657227, "mb-expt-gap-0442": 1.2138159275054932, "mb-expt-gap-0448": 0.17500156164169312, "mb-expt-gap-0456": -0.0002002716064453125, "mb-expt-gap-0457": 0.0026064515113830566, "mb-expt-gap-0470": 0.34564560651779175, "mb-expt-gap-0481": 0.3030517101287842, "mb-expt-gap-0482": 0.29287177324295044, "mb-expt-gap-0484": 0.2751331329345703, "mb-expt-gap-0494": 1.6615461111068726, "mb-expt-gap-0495": 0.4733571410179138, "mb-expt-gap-0500": 2.6301674842834473, "mb-expt-gap-0502": 3.0497381687164307, "mb-expt-gap-0513": 0.17378705739974976, "mb-expt-gap-0518": 3.0259833335876465, "mb-expt-gap-0526": 0.6257312893867493, "mb-expt-gap-0528": -0.00035774707794189453, "mb-expt-gap-0531": 3.1173720359802246, "mb-expt-gap-0536": -0.0002650022506713867, "mb-expt-gap-0537": 2.7106733322143555, "mb-expt-gap-0538": -0.00019562244415283203, "mb-expt-gap-0539": 4.457769870758057, "mb-expt-gap-0542": -0.0005177855491638184, "mb-expt-gap-0558": 1.645729899406433, "mb-expt-gap-0559": 1.8867599964141846, "mb-expt-gap-0561": -0.0003484487533569336, "mb-expt-gap-0568": -0.0012568235397338867, "mb-expt-gap-0570": -0.00020313262939453125, "mb-expt-gap-0572": 2.164062023162842, "mb-expt-gap-0577": 2.5432448387145996, "mb-expt-gap-0580": 0.05040854215621948, "mb-expt-gap-0583": 0.035135865211486816, "mb-expt-gap-0586": -0.00029844045639038086, "mb-expt-gap-0587": -0.0005889534950256348, "mb-expt-gap-0590": -0.0007402896881103516, "mb-expt-gap-0596": 0.0001004934310913086, "mb-expt-gap-0604": 0.0004674196243286133, "mb-expt-gap-0609": 6.55055046081543e-05, "mb-expt-gap-0613": 0.00019848346710205078, "mb-expt-gap-0621": 1.9454588890075684, "mb-expt-gap-0625": 2.1468677520751953, "mb-expt-gap-0626": 4.2319297790527344e-05, "mb-expt-gap-0643": 0.710099458694458, "mb-expt-gap-0645": 0.5889661312103271, "mb-expt-gap-0646": 0.30406010150909424, "mb-expt-gap-0649": 1.0494258403778076, "mb-expt-gap-0659": 0.7806113362312317, "mb-expt-gap-0670": 2.253373146057129, "mb-expt-gap-0677": 0.7110928893089294, "mb-expt-gap-0683": 1.305283546447754, "mb-expt-gap-0684": 1.5246156454086304, "mb-expt-gap-0690": 1.1385174989700317, "mb-expt-gap-0691": 0.0038251280784606934, "mb-expt-gap-0692": 1.2907896041870117, "mb-expt-gap-0693": 2.1185057163238525, "mb-expt-gap-0696": 2.51318621635437, "mb-expt-gap-0700": 2.47359299659729, "mb-expt-gap-0701": 4.091006755828857, "mb-expt-gap-0705": 1.328276515007019, "mb-expt-gap-0708": 7.746628761291504, "mb-expt-gap-0711": 1.833832025527954, "mb-expt-gap-0713": 3.93133807182312, "mb-expt-gap-0718": 1.3869708776474, "mb-expt-gap-0720": 3.3736228942871094e-05, "mb-expt-gap-0725": 9.66191291809082e-05, "mb-expt-gap-0727": -3.135204315185547e-05, "mb-expt-gap-0731": 1.0089294910430908, "mb-expt-gap-0744": 0.00012552738189697266, "mb-expt-gap-0755": 1.1949257850646973, "mb-expt-gap-0763": -4.673004150390625e-05, "mb-expt-gap-0767": 0.0001722574234008789, "mb-expt-gap-0787": 0.00013136863708496094, "mb-expt-gap-0791": 0.0001690983772277832, "mb-expt-gap-0798": 0.00017511844635009766, "mb-expt-gap-0801": 0.00012439489364624023, "mb-expt-gap-0804": 0.00020688772201538086, "mb-expt-gap-0810": 0.0006257891654968262, "mb-expt-gap-0812": 2.7934303283691406, "mb-expt-gap-0816": 0.00048029422760009766, "mb-expt-gap-0822": 0.00017708539962768555, "mb-expt-gap-0826": 9.572505950927734e-05, "mb-expt-gap-0827": 0.00033205747604370117, "mb-expt-gap-0830": -4.744529724121094e-05, "mb-expt-gap-0832": 0.00039970874786376953, "mb-expt-gap-0837": -0.00010704994201660156, "mb-expt-gap-0846": -0.0001391768455505371, "mb-expt-gap-0849": 0.35347115993499756, "mb-expt-gap-0851": -1.4722347259521484e-05, "mb-expt-gap-0855": 0.0005761384963989258, "mb-expt-gap-0859": 0.14892590045928955, "mb-expt-gap-0863": -0.0004086494445800781, "mb-expt-gap-0866": 0.00012612342834472656, "mb-expt-gap-0871": 3.6653144359588623, "mb-expt-gap-0872": 6.389617919921875e-05, "mb-expt-gap-0873": 8.183717727661133e-05, "mb-expt-gap-0879": 0.03993678092956543, "mb-expt-gap-0881": 0.00010693073272705078, "mb-expt-gap-0882": 1.5749409198760986, "mb-expt-gap-0889": -0.0003126859664916992, "mb-expt-gap-0891": 1.996755599975586e-05, "mb-expt-gap-0896": 4.415668487548828, "mb-expt-gap-0898": -0.0006317496299743652, "mb-expt-gap-0899": 0.2833214998245239, "mb-expt-gap-0916": 4.903681755065918, "mb-expt-gap-0918": -0.0005984902381896973, "mb-expt-gap-0922": 2.6497082710266113, "mb-expt-gap-0925": 2.3356432914733887, "mb-expt-gap-0933": 3.5822391510009766e-05, "mb-expt-gap-0934": 0.0001875758171081543, "mb-expt-gap-0936": 2.3113303184509277, "mb-expt-gap-0938": 1.63045072555542, "mb-expt-gap-0943": 4.940484046936035, "mb-expt-gap-0946": 1.6453372240066528, "mb-expt-gap-0947": 2.0016634464263916, "mb-expt-gap-0949": 2.399397373199463, "mb-expt-gap-0951": 1.8077952861785889, "mb-expt-gap-0952": 5.0441765785217285, "mb-expt-gap-0962": 0.7957964539527893, "mb-expt-gap-0964": 2.976667881011963, "mb-expt-gap-0965": 1.2171485424041748, "mb-expt-gap-0966": 0.7309877872467041, "mb-expt-gap-0969": 1.6221814155578613, "mb-expt-gap-0970": 0.9246294498443604, "mb-expt-gap-0971": 2.058382034301758, "mb-expt-gap-0972": 1.463399887084961, "mb-expt-gap-0981": 1.0226993560791016, "mb-expt-gap-0984": 0.5539485216140747, "mb-expt-gap-0996": 1.641743779182434, "mb-expt-gap-0998": 1.28053879737854, "mb-expt-gap-1001": 2.0876450538635254, "mb-expt-gap-1002": 1.75955069065094, "mb-expt-gap-1003": 1.6715307235717773, "mb-expt-gap-1010": 9.457433700561523, "mb-expt-gap-1014": 1.8903615474700928, "mb-expt-gap-1018": 5.850358963012695, "mb-expt-gap-1020": 4.9191789627075195, "mb-expt-gap-1023": 2.16784405708313, "mb-expt-gap-1025": 1.0725486278533936, "mb-expt-gap-1034": 2.1187164783477783, "mb-expt-gap-1041": 1.7770862579345703, "mb-expt-gap-1047": 4.12733793258667, "mb-expt-gap-1054": 1.516523838043213, "mb-expt-gap-1058": 0.9974357485771179, "mb-expt-gap-1060": -0.00017976760864257812, "mb-expt-gap-1075": 2.3617665767669678, "mb-expt-gap-1078": 1.1017166376113892, "mb-expt-gap-1081": 1.3275052309036255, "mb-expt-gap-1090": -0.00022035837173461914, "mb-expt-gap-1092": 0.41311317682266235, "mb-expt-gap-1103": 0.025350451469421387, "mb-expt-gap-1104": 0.6753556132316589, "mb-expt-gap-1105": 6.16312026977539e-05, "mb-expt-gap-1106": 1.2177560329437256, "mb-expt-gap-1108": 3.927946090698242e-05, "mb-expt-gap-1112": 0.3726288080215454, "mb-expt-gap-1116": -0.00039392709732055664, "mb-expt-gap-1127": 1.2014927864074707, "mb-expt-gap-1129": 3.158919334411621, "mb-expt-gap-1137": -0.0006753206253051758, "mb-expt-gap-1138": 2.35436749458313, "mb-expt-gap-1145": -0.00015014410018920898, "mb-expt-gap-1149": 0.3899691700935364, "mb-expt-gap-1150": -9.441375732421875e-05, "mb-expt-gap-1153": 0.00011241436004638672, "mb-expt-gap-1160": 0.0002238154411315918, "mb-expt-gap-1162": -0.00016760826110839844, "mb-expt-gap-1168": -8.791685104370117e-05, "mb-expt-gap-1169": 0.7356432676315308, "mb-expt-gap-1182": 0.4043988585472107, "mb-expt-gap-1185": -0.0006358623504638672, "mb-expt-gap-1188": 7.802248001098633e-05, "mb-expt-gap-1190": 0.6929010152816772, "mb-expt-gap-1192": 3.737555980682373, "mb-expt-gap-1193": 4.9054622650146484e-05, "mb-expt-gap-1194": -0.00020128488540649414, "mb-expt-gap-1198": -4.273653030395508e-05, "mb-expt-gap-1209": 0.578056275844574, "mb-expt-gap-1210": -0.00013715028762817383, "mb-expt-gap-1218": -0.0005672574043273926, "mb-expt-gap-1223": -0.00024366378784179688, "mb-expt-gap-1229": -4.2557716369628906e-05, "mb-expt-gap-1230": -0.00032716989517211914, "mb-expt-gap-1238": -0.0005094408988952637, "mb-expt-gap-1241": -0.00035375356674194336, "mb-expt-gap-1245": 4.124641418457031e-05, "mb-expt-gap-1254": -0.00010514259338378906, "mb-expt-gap-1256": 0.00012701749801635742, "mb-expt-gap-1260": -0.00012868642807006836, "mb-expt-gap-1265": 1.5991325378417969, "mb-expt-gap-1270": 0.7378593683242798, "mb-expt-gap-1279": 1.1305700540542603, "mb-expt-gap-1288": -0.000443875789642334, "mb-expt-gap-1296": 2.0529367923736572, "mb-expt-gap-1298": -0.00023478269577026367, "mb-expt-gap-1301": 2.284677505493164, "mb-expt-gap-1306": 2.1037487983703613, "mb-expt-gap-1308": 0.08083516359329224, "mb-expt-gap-1313": 0.621430516242981, "mb-expt-gap-1318": 0.00025582313537597656, "mb-expt-gap-1322": -0.0004898309707641602, "mb-expt-gap-1328": -0.00041872262954711914, "mb-expt-gap-1335": 0.0002307295799255371, "mb-expt-gap-1358": -0.0001609325408935547, "mb-expt-gap-1362": 0.0003439784049987793, "mb-expt-gap-1370": 0.5756658315658569, "mb-expt-gap-1374": -0.0005044937133789062, "mb-expt-gap-1383": -0.00042313337326049805, "mb-expt-gap-1385": 0.02310359477996826, "mb-expt-gap-1387": -0.0002936720848083496, "mb-expt-gap-1391": -0.0002643465995788574, "mb-expt-gap-1395": 0.3273109793663025, "mb-expt-gap-1400": 0.7650007009506226, "mb-expt-gap-1402": 0.7575219869613647, "mb-expt-gap-1410": 0.6651619672775269, "mb-expt-gap-1428": 1.989899754524231, "mb-expt-gap-1437": 1.6026191711425781, "mb-expt-gap-1439": 1.6859822273254395, "mb-expt-gap-1461": 1.8275055885314941, "mb-expt-gap-1467": 1.0124255418777466, "mb-expt-gap-1472": 3.0466582775115967, "mb-expt-gap-1480": 1.9836008548736572, "mb-expt-gap-1488": 2.505682945251465, "mb-expt-gap-1495": 0.00039643049240112305, "mb-expt-gap-1498": 1.6785260438919067, "mb-expt-gap-1500": 0.36321425437927246, "mb-expt-gap-1504": 1.564042091369629, "mb-expt-gap-1509": 0.00011664628982543945, "mb-expt-gap-1528": 3.63814377784729, "mb-expt-gap-1530": 1.0291082859039307, "mb-expt-gap-1532": 3.326178789138794, "mb-expt-gap-1533": 1.823902130126953e-05, "mb-expt-gap-1534": 4.524261474609375, "mb-expt-gap-1540": 0.6619346141815186, "mb-expt-gap-1543": 0.012347102165222168, "mb-expt-gap-1545": -0.00032806396484375, "mb-expt-gap-1561": 0.3765656352043152, "mb-expt-gap-1562": 0.3125230669975281, "mb-expt-gap-1570": 0.3971988558769226, "mb-expt-gap-1592": 3.0709245204925537, "mb-expt-gap-1607": -0.0005041956901550293, "mb-expt-gap-1626": -4.410743713378906e-05, "mb-expt-gap-1627": 0.5442789793014526, "mb-expt-gap-1628": -0.0008199214935302734, "mb-expt-gap-1635": 8.7738037109375e-05, "mb-expt-gap-1639": 3.2442264556884766, "mb-expt-gap-1648": -8.89897346496582e-05, "mb-expt-gap-1649": 0.00022673606872558594, "mb-expt-gap-1650": -0.00016134977340698242, "mb-expt-gap-1651": 0.0002550482749938965, "mb-expt-gap-1652": 7.635354995727539e-05, "mb-expt-gap-1662": 0.00019931793212890625, "mb-expt-gap-1666": 3.1705753803253174, "mb-expt-gap-1667": 3.2499008178710938, "mb-expt-gap-1683": -0.00038188695907592773, "mb-expt-gap-1687": -5.27501106262207e-05, "mb-expt-gap-1694": -0.000102996826171875, "mb-expt-gap-1696": 0.00045865774154663086, "mb-expt-gap-1699": -0.00018715858459472656, "mb-expt-gap-1700": 1.9397701025009155, "mb-expt-gap-1701": 0.6058840751647949, "mb-expt-gap-1710": -2.9385089874267578e-05, "mb-expt-gap-1721": 0.00016623735427856445, "mb-expt-gap-1735": -0.0005308985710144043, "mb-expt-gap-1740": 7.128715515136719e-05, "mb-expt-gap-1741": -0.00025773048400878906, "mb-expt-gap-1742": -5.984306335449219e-05, "mb-expt-gap-1754": 0.36692094802856445, "mb-expt-gap-1760": 1.9382567405700684, "mb-expt-gap-1763": 2.1431427001953125, "mb-expt-gap-1778": 0.712867021560669, "mb-expt-gap-1781": 1.1661972999572754, "mb-expt-gap-1791": 1.3698406219482422, "mb-expt-gap-1796": 1.1865557432174683, "mb-expt-gap-1805": 0.13702315092086792, "mb-expt-gap-1807": 0.2784309983253479, "mb-expt-gap-1823": 4.081901550292969, "mb-expt-gap-1826": -0.00027298927307128906, "mb-expt-gap-1827": 1.1085394620895386, "mb-expt-gap-1832": 3.9870238304138184, "mb-expt-gap-1834": 0.7841411232948303, "mb-expt-gap-1837": 1.6147940158843994, "mb-expt-gap-1844": 1.0157102346420288, "mb-expt-gap-1851": 2.977975368499756, "mb-expt-gap-1853": 2.267117500305176, "mb-expt-gap-1857": -1.3113021850585938e-06, "mb-expt-gap-1858": 1.7818033695220947, "mb-expt-gap-1859": 1.797777771949768, "mb-expt-gap-1862": 1.0005621910095215, "mb-expt-gap-1867": 8.71419906616211e-05, "mb-expt-gap-1871": 6.455183029174805e-05, "mb-expt-gap-1875": 2.2844505310058594, "mb-expt-gap-1884": 0.9274470210075378, "mb-expt-gap-1891": 2.413283348083496, "mb-expt-gap-1897": 3.3068268299102783, "mb-expt-gap-1899": 2.1367170810699463, "mb-expt-gap-1911": 1.4434870481491089, "mb-expt-gap-1915": 0.330372154712677, "mb-expt-gap-1918": 2.704756736755371, "mb-expt-gap-1922": 2.6260573863983154, "mb-expt-gap-1930": 3.252751111984253, "mb-expt-gap-1937": 2.273743152618408, "mb-expt-gap-1945": 0.8725263476371765, "mb-expt-gap-1950": -6.42538070678711e-05, "mb-expt-gap-1958": 2.231043815612793, "mb-expt-gap-1965": 0.0009322762489318848, "mb-expt-gap-1966": 2.0534541606903076, "mb-expt-gap-1970": 0.787300705909729, "mb-expt-gap-1971": 1.5685436725616455, "mb-expt-gap-1982": 2.4888830184936523, "mb-expt-gap-1997": 0.5593619346618652, "mb-expt-gap-2003": 2.211599826812744, "mb-expt-gap-2006": -0.00010436773300170898, "mb-expt-gap-2014": 1.4067678451538086, "mb-expt-gap-2023": 0.0005266666412353516, "mb-expt-gap-2024": 3.7592766284942627, "mb-expt-gap-2032": 0.5397762656211853, "mb-expt-gap-2033": 0.20578038692474365, "mb-expt-gap-2035": 3.7101686000823975, "mb-expt-gap-2036": 3.515660524368286, "mb-expt-gap-2054": 3.6477410793304443, "mb-expt-gap-2061": 0.6841967105865479, "mb-expt-gap-2062": -5.334615707397461e-05, "mb-expt-gap-2063": 0.00031125545501708984, "mb-expt-gap-2064": 0.24744850397109985, "mb-expt-gap-2070": 0.25183868408203125, "mb-expt-gap-2083": 0.18240660429000854, "mb-expt-gap-2084": 8.13603401184082e-05, "mb-expt-gap-2090": -0.0001125335693359375, "mb-expt-gap-2109": -4.708766937255859e-06, "mb-expt-gap-2111": -0.00016099214553833008, "mb-expt-gap-2112": -8.803606033325195e-05, "mb-expt-gap-2117": 1.322360634803772, "mb-expt-gap-2131": 2.3371317386627197, "mb-expt-gap-2138": 2.3744258880615234, "mb-expt-gap-2140": 1.0451302528381348, "mb-expt-gap-2150": 0.00012099742889404297, "mb-expt-gap-2154": -7.867813110351562e-05, "mb-expt-gap-2155": 4.727749824523926, "mb-expt-gap-2162": 0.002206265926361084, "mb-expt-gap-2175": -0.0004073977470397949, "mb-expt-gap-2178": 1.9564647674560547, "mb-expt-gap-2181": 4.7206878662109375e-05, "mb-expt-gap-2183": -0.0003529787063598633, "mb-expt-gap-2188": 0.00048291683197021484, "mb-expt-gap-2191": 0.0031933188438415527, "mb-expt-gap-2198": 2.5697643756866455, "mb-expt-gap-2211": 0.00014925003051757812, "mb-expt-gap-2214": 0.0004125833511352539, "mb-expt-gap-2215": 0.00011789798736572266, "mb-expt-gap-2223": 2.578263759613037, "mb-expt-gap-2226": -0.00015336275100708008, "mb-expt-gap-2227": 1.1895815134048462, "mb-expt-gap-2228": 4.5359134674072266e-05, "mb-expt-gap-2235": 1.885347843170166, "mb-expt-gap-2259": 2.012561321258545, "mb-expt-gap-2260": 0.15028220415115356, "mb-expt-gap-2272": -0.0006403326988220215, "mb-expt-gap-2276": 2.3430545330047607, "mb-expt-gap-2282": 0.0002161860466003418, "mb-expt-gap-2289": 0.00012570619583129883, "mb-expt-gap-2290": 0.00017380714416503906, "mb-expt-gap-2295": -7.396936416625977e-05, "mb-expt-gap-2296": 8.89897346496582e-05, "mb-expt-gap-2297": -0.00046008825302124023, "mb-expt-gap-2306": 0.00011962652206420898, "mb-expt-gap-2309": 0.0001679062843322754, "mb-expt-gap-2317": 8.13603401184082e-05, "mb-expt-gap-2323": 0.07905751466751099, "mb-expt-gap-2325": -0.000368654727935791, "mb-expt-gap-2328": 1.4556671380996704, "mb-expt-gap-2341": 2.2530899047851562, "mb-expt-gap-2347": -8.171796798706055e-05, "mb-expt-gap-2358": 0.00027632713317871094, "mb-expt-gap-2360": 5.1975250244140625e-05, "mb-expt-gap-2361": 2.4437904357910156e-05, "mb-expt-gap-2362": -8.755922317504883e-05, "mb-expt-gap-2363": 0.00016951560974121094, "mb-expt-gap-2377": 0.00014322996139526367, "mb-expt-gap-2378": 0.0003781914710998535, "mb-expt-gap-2388": 0.0001570582389831543, "mb-expt-gap-2399": -0.0005448460578918457, "mb-expt-gap-2405": -0.00014764070510864258, "mb-expt-gap-2406": -0.0001010894775390625, "mb-expt-gap-2407": 1.7837061882019043, "mb-expt-gap-2409": 8.052587509155273e-05, "mb-expt-gap-2411": 0.9849335551261902, "mb-expt-gap-2413": 0.0004595518112182617, "mb-expt-gap-2414": 1.650503158569336, "mb-expt-gap-2426": -0.00019484758377075195, "mb-expt-gap-2430": 1.1086463928222656e-05, "mb-expt-gap-2444": 1.7544821500778198, "mb-expt-gap-2445": 0.0001264810562133789, "mb-expt-gap-2448": 1.1265530586242676, "mb-expt-gap-2452": 0.00025975704193115234, "mb-expt-gap-2453": 1.710653305053711e-05, "mb-expt-gap-2456": 4.405180931091309, "mb-expt-gap-2463": 2.076430320739746, "mb-expt-gap-2464": -0.0007676482200622559, "mb-expt-gap-2465": 0.0003777742385864258, "mb-expt-gap-2484": 3.6529574394226074, "mb-expt-gap-2489": 0.0006750226020812988, "mb-expt-gap-2490": -0.00019049644470214844, "mb-expt-gap-2496": 0.5732529163360596, "mb-expt-gap-2508": 0.0005730986595153809, "mb-expt-gap-2512": 0.00037175416946411133, "mb-expt-gap-2515": 0.000213623046875, "mb-expt-gap-2517": 0.0005704164505004883, "mb-expt-gap-2520": 0.0004138946533203125, "mb-expt-gap-2523": 3.2459816932678223, "mb-expt-gap-2525": 2.2382020950317383, "mb-expt-gap-2526": 0.0003185272216796875, "mb-expt-gap-2534": -0.0002694129943847656, "mb-expt-gap-2538": -0.00020778179168701172, "mb-expt-gap-2539": 0.0010417699813842773, "mb-expt-gap-2554": -8.988380432128906e-05, "mb-expt-gap-2556": 0.00010722875595092773, "mb-expt-gap-2562": 1.2040138244628906e-05, "mb-expt-gap-2573": 0.00020897388458251953, "mb-expt-gap-2581": 0.00014799833297729492, "mb-expt-gap-2582": 6.848573684692383e-05, "mb-expt-gap-2589": -0.00017255544662475586, "mb-expt-gap-2602": 1.4513128995895386, "mb-expt-gap-2604": 0.00029206275939941406, "mb-expt-gap-2610": -0.0004322528839111328, "mb-expt-gap-2611": -0.0006971359252929688, "mb-expt-gap-2613": 0.23568129539489746, "mb-expt-gap-2615": -0.0005050897598266602, "mb-expt-gap-2622": 0.9387482404708862, "mb-expt-gap-2623": 0.9733127355575562, "mb-expt-gap-2625": 0.0001907944679260254, "mb-expt-gap-2643": 0.0002461075782775879, "mb-expt-gap-2657": -0.00019103288650512695, "mb-expt-gap-2661": -9.173154830932617e-05, "mb-expt-gap-2663": 0.5530407428741455, "mb-expt-gap-2664": 9.590387344360352e-05, "mb-expt-gap-2673": 9.554624557495117e-05, "mb-expt-gap-2677": 0.00039392709732055664, "mb-expt-gap-2678": -0.0001819133758544922, "mb-expt-gap-2679": -6.872415542602539e-05, "mb-expt-gap-2682": 0.0001500844955444336, "mb-expt-gap-2683": -0.00036406517028808594, "mb-expt-gap-2685": 1.1148607730865479, "mb-expt-gap-2700": 0.0003059506416320801, "mb-expt-gap-2706": 0.0001342296600341797, "mb-expt-gap-2713": 0.00020503997802734375, "mb-expt-gap-2714": 0.00012058019638061523, "mb-expt-gap-2717": 0.8043386936187744, "mb-expt-gap-2718": 1.6055479049682617, "mb-expt-gap-2719": 1.022132396697998, "mb-expt-gap-2724": -0.0003298521041870117, "mb-expt-gap-2727": -0.0005328655242919922, "mb-expt-gap-2731": 0.8153059482574463, "mb-expt-gap-2735": -0.00043147802352905273, "mb-expt-gap-2742": 1.7899446487426758, "mb-expt-gap-2745": 0.00024265050888061523, "mb-expt-gap-2747": 2.0320277214050293, "mb-expt-gap-2748": 6.255571365356445, "mb-expt-gap-2749": 3.527458429336548, "mb-expt-gap-2753": 0.0002333521842956543, "mb-expt-gap-2754": 1.6186487674713135, "mb-expt-gap-2762": 3.242640256881714, "mb-expt-gap-2772": 4.728485107421875, "mb-expt-gap-2774": 2.7502641677856445, "mb-expt-gap-2780": 0.00023752450942993164, "mb-expt-gap-2787": 5.075911521911621, "mb-expt-gap-2798": 2.8606340885162354, "mb-expt-gap-2808": -7.051229476928711e-05, "mb-expt-gap-2814": 0.00012481212615966797, "mb-expt-gap-2819": 0.283111572265625, "mb-expt-gap-2847": 2.748173952102661, "mb-expt-gap-2848": -0.0005077719688415527, "mb-expt-gap-2849": 0.00023126602172851562, "mb-expt-gap-2851": 4.839897155761719e-05, "mb-expt-gap-2857": -0.00016444921493530273, "mb-expt-gap-2861": 0.01327282190322876, "mb-expt-gap-2863": 3.6007182598114014, "mb-expt-gap-2865": -7.808208465576172e-05, "mb-expt-gap-2867": 3.629319429397583, "mb-expt-gap-2869": -0.0004412531852722168, "mb-expt-gap-2873": 3.286900758743286, "mb-expt-gap-2877": -6.22868537902832e-05, "mb-expt-gap-2880": 0.7212598323822021, "mb-expt-gap-2891": -9.882450103759766e-05, "mb-expt-gap-2895": 2.215017080307007, "mb-expt-gap-2898": 1.3505243062973022, "mb-expt-gap-2900": -0.0001284480094909668, "mb-expt-gap-2908": 9.435415267944336e-05, "mb-expt-gap-2919": -0.0001315474510192871, "mb-expt-gap-2921": 2.316190481185913, "mb-expt-gap-2934": 2.2368626594543457, "mb-expt-gap-2940": 0.00028902292251586914, "mb-expt-gap-2943": 0.00016605854034423828, "mb-expt-gap-2946": 2.217111110687256, "mb-expt-gap-2948": 1.811354160308838, "mb-expt-gap-2954": 0.24694567918777466, "mb-expt-gap-2962": -0.00015980005264282227, "mb-expt-gap-2967": 0.00017338991165161133, "mb-expt-gap-2973": 0.00017499923706054688, "mb-expt-gap-2975": 1.0192394256591797e-05, "mb-expt-gap-2996": 0.0002646446228027344, "mb-expt-gap-3000": 4.023313522338867e-05, "mb-expt-gap-3009": -3.457069396972656e-05, "mb-expt-gap-3016": -0.0001431107521057129, "mb-expt-gap-3020": 0.006307363510131836, "mb-expt-gap-3021": 0.08931893110275269, "mb-expt-gap-3029": 1.529935598373413, "mb-expt-gap-3031": 1.4955523014068604, "mb-expt-gap-3036": 0.519888162612915, "mb-expt-gap-3044": -8.469820022583008e-05, "mb-expt-gap-3047": 0.44100332260131836, "mb-expt-gap-3048": 0.2790837287902832, "mb-expt-gap-3051": 3.255575656890869, "mb-expt-gap-3058": 0.00537341833114624, "mb-expt-gap-3078": -1.627206802368164e-05, "mb-expt-gap-3081": 5.781650543212891e-06, "mb-expt-gap-3083": -0.00022178888320922852, "mb-expt-gap-3084": -0.00016516447067260742, "mb-expt-gap-3085": -0.00011819601058959961, "mb-expt-gap-3088": -0.00017088651657104492, "mb-expt-gap-3095": -0.0001385807991027832, "mb-expt-gap-3097": 1.529897928237915, "mb-expt-gap-3100": -0.0002034306526184082, "mb-expt-gap-3105": -0.0005115866661071777, "mb-expt-gap-3107": 2.4557113647460938e-05, "mb-expt-gap-3113": 3.88026237487793e-05, "mb-expt-gap-3114": -0.00014078617095947266, "mb-expt-gap-3116": 0.01908499002456665, "mb-expt-gap-3119": 0.4481000304222107, "mb-expt-gap-3136": 0.00012952089309692383, "mb-expt-gap-3142": -9.173154830932617e-05, "mb-expt-gap-3144": -0.0001696944236755371, "mb-expt-gap-3151": 1.9410841464996338, "mb-expt-gap-3152": 1.1912425756454468, "mb-expt-gap-3156": 1.3405892848968506, "mb-expt-gap-3160": 1.4406592845916748, "mb-expt-gap-3161": 0.8562725186347961, "mb-expt-gap-3164": -0.0005605816841125488, "mb-expt-gap-3165": -0.0002301931381225586, "mb-expt-gap-3169": 2.5719738006591797, "mb-expt-gap-3172": 2.5732481479644775, "mb-expt-gap-3177": -0.0007811188697814941, "mb-expt-gap-3180": 2.6016769409179688, "mb-expt-gap-3181": 3.273743152618408, "mb-expt-gap-3184": -1.4007091522216797e-05, "mb-expt-gap-3191": 2.454927682876587, "mb-expt-gap-3194": 2.0377721786499023, "mb-expt-gap-3203": 2.787120819091797, "mb-expt-gap-3211": 3.6212685108184814, "mb-expt-gap-3216": -0.00016731023788452148, "mb-expt-gap-3223": 2.080245018005371, "mb-expt-gap-3233": 1.7471444606781006, "mb-expt-gap-3234": 1.3615936040878296, "mb-expt-gap-3239": 4.592563629150391, "mb-expt-gap-3240": 1.9632102251052856, "mb-expt-gap-3243": 1.4927802085876465, "mb-expt-gap-3249": 2.2149317264556885, "mb-expt-gap-3257": 1.380982518196106, "mb-expt-gap-3265": 0.5962844491004944, "mb-expt-gap-3269": -0.0006189346313476562, "mb-expt-gap-3275": 5.645214080810547, "mb-expt-gap-3285": 4.092497825622559, "mb-expt-gap-3292": 3.6478824615478516, "mb-expt-gap-3303": 1.5817207098007202, "mb-expt-gap-3305": -0.0004969239234924316, "mb-expt-gap-3308": -0.0004736781120300293, "mb-expt-gap-3309": 0.7213577032089233, "mb-expt-gap-3311": 0.0056345462799072266, "mb-expt-gap-3314": -0.00016748905181884766, "mb-expt-gap-3315": 0.013918638229370117, "mb-expt-gap-3334": 1.0201623439788818, "mb-expt-gap-3338": 0.2287280559539795, "mb-expt-gap-3340": 0.6985195875167847, "mb-expt-gap-3343": 2.135784864425659, "mb-expt-gap-3345": 0.1484336256980896, "mb-expt-gap-3346": 2.835177421569824, "mb-expt-gap-3350": 1.5962529182434082, "mb-expt-gap-3354": -9.506940841674805e-05, "mb-expt-gap-3360": 0.20216751098632812, "mb-expt-gap-3362": 0.5217456817626953, "mb-expt-gap-3378": 0.00018465518951416016, "mb-expt-gap-3383": -0.0004343390464782715, "mb-expt-gap-3386": -0.00011539459228515625, "mb-expt-gap-3393": -0.0005348920822143555, "mb-expt-gap-3396": 1.8023204803466797, "mb-expt-gap-3397": 1.9036939144134521, "mb-expt-gap-3399": 0.0001875162124633789, "mb-expt-gap-3406": 0.00013047456741333008, "mb-expt-gap-3408": 9.953975677490234e-06, "mb-expt-gap-3411": -0.0010277628898620605, "mb-expt-gap-3412": -0.0007860660552978516, "mb-expt-gap-3415": 0.5299487709999084, "mb-expt-gap-3420": 9.775161743164062e-05, "mb-expt-gap-3423": -0.00042051076889038086, "mb-expt-gap-3426": 0.0001932382583618164, "mb-expt-gap-3430": 0.00012135505676269531, "mb-expt-gap-3436": 0.8523916006088257, "mb-expt-gap-3437": 0.9418384432792664, "mb-expt-gap-3441": 0.9102255702018738, "mb-expt-gap-3456": 1.0302354097366333, "mb-expt-gap-3471": 2.3349075317382812, "mb-expt-gap-3475": 2.0274267196655273, "mb-expt-gap-3481": -0.00015467405319213867, "mb-expt-gap-3483": 0.3883665204048157, "mb-expt-gap-3484": 1.6287676095962524, "mb-expt-gap-3491": -0.0002276897430419922, "mb-expt-gap-3495": -0.00019848346710205078, "mb-expt-gap-3498": -0.00032776594161987305, "mb-expt-gap-3511": -0.0001035928726196289, "mb-expt-gap-3519": -0.00010848045349121094, "mb-expt-gap-3521": 0.5934755802154541, "mb-expt-gap-3527": 0.00017547607421875, "mb-expt-gap-3535": 0.00011903047561645508, "mb-expt-gap-3537": 4.1310930252075195, "mb-expt-gap-3562": -7.975101470947266e-05, "mb-expt-gap-3566": 0.0001417398452758789, "mb-expt-gap-3572": -4.571676254272461e-05, "mb-expt-gap-3573": -3.719329833984375e-05, "mb-expt-gap-3575": 0.00032442808151245117, "mb-expt-gap-3586": 0.06982541084289551, "mb-expt-gap-3587": 0.14278286695480347, "mb-expt-gap-3590": 0.054829955101013184, "mb-expt-gap-3595": 0.10911977291107178, "mb-expt-gap-3596": 0.02607673406600952, "mb-expt-gap-3601": 0.12984603643417358, "mb-expt-gap-3602": 0.181446373462677, "mb-expt-gap-3606": 0.9098636507987976, "mb-expt-gap-3607": 0.6228400468826294, "mb-expt-gap-3609": 0.9064091444015503, "mb-expt-gap-3616": -0.0005155801773071289, "mb-expt-gap-3622": 4.016959190368652, "mb-expt-gap-3625": 2.11240291595459, "mb-expt-gap-3628": 3.8987348079681396, "mb-expt-gap-3630": -0.00013130903244018555, "mb-expt-gap-3637": -0.00011092424392700195, "mb-expt-gap-3652": 9.924173355102539e-05, "mb-expt-gap-3655": 0.9570080637931824, "mb-expt-gap-3657": 3.546140670776367, "mb-expt-gap-3661": 3.1640853881835938, "mb-expt-gap-3665": 3.2487261295318604, "mb-expt-gap-3668": -6.705522537231445e-05, "mb-expt-gap-3670": -0.00041472911834716797, "mb-expt-gap-3689": -2.2590160369873047e-05, "mb-expt-gap-3701": 0.00027114152908325195, "mb-expt-gap-3709": 2.0265579223632812e-05, "mb-expt-gap-3712": -0.00047659873962402344, "mb-expt-gap-3715": 2.1087779998779297, "mb-expt-gap-3716": 0.00028651952743530273, "mb-expt-gap-3731": -0.0007229447364807129, "mb-expt-gap-3736": 0.00045174360275268555, "mb-expt-gap-3737": 0.00016415119171142578, "mb-expt-gap-3738": -0.00019234418869018555, "mb-expt-gap-3740": 0.4787771701812744, "mb-expt-gap-3747": -0.000156402587890625, "mb-expt-gap-3748": 2.335689067840576, "mb-expt-gap-3751": 1.237107515335083, "mb-expt-gap-3753": 1.784298062324524, "mb-expt-gap-3765": 0.00015652179718017578, "mb-expt-gap-3773": -0.00044602155685424805, "mb-expt-gap-3783": 3.4809112548828125e-05, "mb-expt-gap-3784": -6.967782974243164e-05, "mb-expt-gap-3789": -4.214048385620117e-05, "mb-expt-gap-3801": 5.259531021118164, "mb-expt-gap-3802": -5.7697296142578125e-05, "mb-expt-gap-3808": -0.00018167495727539062, "mb-expt-gap-3809": 8.344650268554688e-07, "mb-expt-gap-3814": 0.00044989585876464844, "mb-expt-gap-3816": 3.667356014251709, "mb-expt-gap-3827": -5.5670738220214844e-05, "mb-expt-gap-3828": 9.125471115112305e-05, "mb-expt-gap-3830": -0.0001016855239868164, "mb-expt-gap-3840": 0.19561415910720825, "mb-expt-gap-3850": 1.763124704360962, "mb-expt-gap-3854": 1.3842182159423828, "mb-expt-gap-3859": 0.2845059037208557, "mb-expt-gap-3864": -0.0003159642219543457, "mb-expt-gap-3866": -0.00013434886932373047, "mb-expt-gap-3870": -0.0002600550651550293, "mb-expt-gap-3874": 0.998522937297821, "mb-expt-gap-3875": 1.8032554388046265, "mb-expt-gap-3880": 0.01570504903793335, "mb-expt-gap-3882": 2.495899200439453, "mb-expt-gap-3885": 0.00038123130798339844, "mb-expt-gap-3896": 0.00029164552688598633, "mb-expt-gap-3899": -0.0010758042335510254, "mb-expt-gap-3902": 6.091594696044922e-05, "mb-expt-gap-3903": 0.0009676218032836914, "mb-expt-gap-3907": 0.0003764629364013672, "mb-expt-gap-3916": -0.0004235506057739258, "mb-expt-gap-3923": 0.00011050701141357422, "mb-expt-gap-3925": -0.00026935338973999023, "mb-expt-gap-3926": -9.012222290039062e-05, "mb-expt-gap-3928": 0.00041961669921875, "mb-expt-gap-3935": 1.4483928680419922e-05, "mb-expt-gap-3936": 0.0001240372657775879, "mb-expt-gap-3949": -0.00047397613525390625, "mb-expt-gap-3956": -0.00024044513702392578, "mb-expt-gap-3958": 9.810924530029297e-05, "mb-expt-gap-3960": -0.0005208849906921387, "mb-expt-gap-3965": -0.00034672021865844727, "mb-expt-gap-3968": 1.9431114196777344e-05, "mb-expt-gap-3978": 0.03501403331756592, "mb-expt-gap-3979": 0.9861618876457214, "mb-expt-gap-3981": -1.3589859008789062e-05, "mb-expt-gap-3988": 1.727393388748169, "mb-expt-gap-3993": 0.8476828336715698, "mb-expt-gap-3995": -0.0003502964973449707, "mb-expt-gap-3998": -0.0004363059997558594, "mb-expt-gap-4002": 0.3941911458969116, "mb-expt-gap-4003": 0.3708164691925049, "mb-expt-gap-4008": 1.9514353275299072, "mb-expt-gap-4015": 0.0007033348083496094, "mb-expt-gap-4018": 1.3604841232299805, "mb-expt-gap-4023": 1.505226731300354, "mb-expt-gap-4028": -0.00010657310485839844, "mb-expt-gap-4031": 2.575681686401367, "mb-expt-gap-4036": 0.6381065845489502, "mb-expt-gap-4040": 0.38127291202545166, "mb-expt-gap-4052": 0.7722880840301514, "mb-expt-gap-4058": 2.0921034812927246, "mb-expt-gap-4064": 0.5704611539840698, "mb-expt-gap-4072": 0.6725846529006958, "mb-expt-gap-4073": 0.4907255172729492, "mb-expt-gap-4074": 0.00023311376571655273, "mb-expt-gap-4082": 0.30551600456237793, "mb-expt-gap-4086": -0.00016897916793823242, "mb-expt-gap-4088": 4.470348358154297e-06, "mb-expt-gap-4091": -4.667043685913086e-05, "mb-expt-gap-4094": -0.0001080632209777832, "mb-expt-gap-4097": -0.0001735687255859375, "mb-expt-gap-4103": 0.0002607107162475586, "mb-expt-gap-4104": -0.00026535987854003906, "mb-expt-gap-4105": 0.4808728098869324, "mb-expt-gap-4107": -0.00019502639770507812, "mb-expt-gap-4109": 0.00012415647506713867, "mb-expt-gap-4111": -0.00010734796524047852, "mb-expt-gap-4113": 0.00023567676544189453, "mb-expt-gap-4124": 8.565187454223633e-05, "mb-expt-gap-4125": 0.0001837015151977539, "mb-expt-gap-4131": 2.4020671844482422e-05, "mb-expt-gap-4134": 0.0003483891487121582, "mb-expt-gap-4140": -0.0003853440284729004, "mb-expt-gap-4142": -0.00013184547424316406, "mb-expt-gap-4143": -0.00016379356384277344, "mb-expt-gap-4144": 0.029932796955108643, "mb-expt-gap-4153": 0.0004388093948364258, "mb-expt-gap-4162": -0.00043338537216186523, "mb-expt-gap-4165": -0.0003051161766052246, "mb-expt-gap-4174": 0.0003687143325805664, "mb-expt-gap-4179": 1.5497207641601562e-05, "mb-expt-gap-4182": 1.0938490629196167, "mb-expt-gap-4183": 2.577876091003418, "mb-expt-gap-4184": 7.957220077514648e-05, "mb-expt-gap-4197": 3.0682308673858643, "mb-expt-gap-4202": -0.0002053380012512207, "mb-expt-gap-4210": 3.1682229042053223, "mb-expt-gap-4212": -0.00045818090438842773, "mb-expt-gap-4214": -0.00040453672409057617, "mb-expt-gap-4218": -0.0005602240562438965, "mb-expt-gap-4236": 2.50136137008667, "mb-expt-gap-4246": -3.325939178466797e-05, "mb-expt-gap-4249": -0.0008209347724914551, "mb-expt-gap-4250": 3.1270904541015625, "mb-expt-gap-4257": -0.00016707181930541992, "mb-expt-gap-4260": -0.00011593103408813477, "mb-expt-gap-4263": 0.5523920059204102, "mb-expt-gap-4271": 0.00021159648895263672, "mb-expt-gap-4274": 7.897615432739258e-05, "mb-expt-gap-4275": 0.09180599451065063, "mb-expt-gap-4279": 6.657838821411133e-05, "mb-expt-gap-4289": -0.0002982616424560547, "mb-expt-gap-4294": 2.4828031063079834, "mb-expt-gap-4297": 3.832578659057617e-05, "mb-expt-gap-4302": -9.381771087646484e-05, "mb-expt-gap-4303": 1.1485991477966309, "mb-expt-gap-4308": 0.00040334463119506836, "mb-expt-gap-4309": 0.0003171563148498535, "mb-expt-gap-4318": -2.9802322387695312e-05, "mb-expt-gap-4322": 3.943624973297119, "mb-expt-gap-4325": 1.8715858459472656e-05, "mb-expt-gap-4330": -0.0002557039260864258, "mb-expt-gap-4331": -0.0003789067268371582, "mb-expt-gap-4332": -0.00021827220916748047, "mb-expt-gap-4338": 2.6894259452819824, "mb-expt-gap-4340": -0.0001195073127746582, "mb-expt-gap-4343": 8.26120376586914e-05, "mb-expt-gap-4350": 1.9328800439834595, "mb-expt-gap-4354": 1.2053254842758179, "mb-expt-gap-4356": 1.2302746772766113, "mb-expt-gap-4365": -0.00026726722717285156, "mb-expt-gap-4376": 7.37905502319336e-05, "mb-expt-gap-4379": 8.559226989746094e-05, "mb-expt-gap-4384": -0.0003520846366882324, "mb-expt-gap-4388": 0.0001596212387084961, "mb-expt-gap-4391": 1.1816990375518799, "mb-expt-gap-4396": 1.2774826288223267, "mb-expt-gap-4398": 0.00014036893844604492, "mb-expt-gap-4400": 2.09808349609375e-05, "mb-expt-gap-4403": 0.0002219676971435547, "mb-expt-gap-4408": -0.00024193525314331055, "mb-expt-gap-4424": -0.00042945146560668945, "mb-expt-gap-4427": 0.017236292362213135, "mb-expt-gap-4432": 0.8475692868232727, "mb-expt-gap-4437": 1.1956647634506226, "mb-expt-gap-4441": 0.753376305103302, "mb-expt-gap-4443": 0.7660406827926636, "mb-expt-gap-4447": 0.5255212783813477, "mb-expt-gap-4459": 2.130969285964966, "mb-expt-gap-4467": 2.372713088989258, "mb-expt-gap-4468": 2.5452868938446045, "mb-expt-gap-4471": 1.8859854936599731, "mb-expt-gap-4486": -0.0005227923393249512, "mb-expt-gap-4487": 0.2605106234550476, "mb-expt-gap-4490": 0.00011450052261352539, "mb-expt-gap-4491": 1.7881393432617188e-07, "mb-expt-gap-4497": 2.7213969230651855, "mb-expt-gap-4502": -3.6597251892089844e-05, "mb-expt-gap-4503": 2.4156408309936523, "mb-expt-gap-4507": 1.2648670673370361, "mb-expt-gap-4510": 0.00042551755905151367, "mb-expt-gap-4511": 3.2958669662475586, "mb-expt-gap-4512": 3.2571847438812256, "mb-expt-gap-4517": -0.0002428889274597168, "mb-expt-gap-4519": 1.1196587085723877, "mb-expt-gap-4524": -0.0001290440559387207, "mb-expt-gap-4527": 1.939507246017456, "mb-expt-gap-4529": 0.9363150000572205, "mb-expt-gap-4538": -0.00012296438217163086, "mb-expt-gap-4551": -8.285045623779297e-06, "mb-expt-gap-4553": 0.00010782480239868164, "mb-expt-gap-4570": 0.0003548264503479004, "mb-expt-gap-4572": 0.0002818107604980469, "mb-expt-gap-4583": -1.5676021575927734e-05, "mb-expt-gap-4586": -0.0006259679794311523, "mb-expt-gap-4591": 0.00021570920944213867}, "parameters": {"N": 2, "alpha": 0.9402737238860547, "batch_size": 32, "betas": [0.5212575617080646, 0.9998999993348248], "bias": false, "criterion": "RobustL1", "d_model": 1024, "dim_feedforward": 2074, "dropout": 0.0, "elem_prop": "mat2vec", "emb_scaler": 0.6672051983244813, "epochs": 80, "epochs_step": 20, "eps": 1e-07, "fudge": 0.0, "heads": 8, "k": 2, "lr": 0.0052310066776355135, "out_hidden": [2904, 1452, 726, 363], "pe_resolution": 2500, "ple_resolution": 10000, "pos_scaler": 0.33279480119795524, "pos_scaler_log": 4.775634332432332e-10, "weight_decay": 0.0}, "scores": {"mae": 0.3239033055823781, "mape": 0.4494165445339461, "max_error": 6.280111837387085, "rmse": 0.7733346625607561}}}}}, "user_metadata": {"algorithm_version": "1.2.7"}, "benchmark_name": "matbench_v0.1", "datestamp": "2022.02.20 03:51.26", "hash": "6e6beb0bb026f6cefe998b819b9168cb89e2f422d36a8a4ce002fab2f4d9bd83"}

==> tables/matbench_expt_gap.csv <==
algorithm,mean mae,std mae,mean rmse,max max_error
Ax/SAASBO CrabNet v1.2.7,0.3310,0.0071,0.8123,11.1001
CrabNet,0.3463,0.0088,0.8504,9.8002
MODNet (v0.1.10),0.3470,0.0222,0.7437,9.8567
Ax+CrabNet v1.2.1,0.3566,0.0248,0.8673,11.0998
CrabNet v1.2.1,0.3757,0.0207,0.8805,10.2572
AMMExpress v2020,0.4161,0.0194,0.9918,12.7533
RF-SCM/Magpie,0.4461,0.0177,0.8243,9.5428
Dummy,1.1435,0.0310,1.4438,10.7354

==> tables/parameters.csv <==
,default,ax_fold_0,ax_fold_1,ax_fold_2,ax_fold_3,ax_fold_4,saas_fold_0,saas_fold_1,saas_fold_2,saas_fold_3,saas_fold_4
N,3,4,5,3,3,6,2,3,4,5,2
alpha,0.5,0.8790919451473411,0.7990423841817611,0.8041617902337612,1.0,0.7344910928263977,0.9999998976773382,0.8019048022306048,0.6659722577118914,0.6209436008996955,0.9402737238860547
betas,"[0.9, 0.999]","[0.5216069223062726, 0.7117768790338862]","[0.6461252540288698, 0.7283172840513323]","[0.711095287462972, 0.9476000614084613]","[0.5591583071453617, 0.5830227398533708]","[0.5574111505617741, 0.9346732886315889]","[0.516639075322522, 0.5264563063760717]","[0.5000000000000002, 0.5000000000000008]","[0.5000000000015171, 0.5000000000018112]","[0.7642325868682494, 0.7978278147950777]","[0.5212575617080646, 0.9998999993348248]"
bias,False,True,False,False,True,False,True,False,False,False,False
criterion,,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1,RobustL1
d_model,512,860,516,660,940,288,890,690,1024,1024,1024
dim_feedforward,2048,3498,2663,3469,1981,1393,4096,1179,1903,2322,2074
dropout,0.1,0.2105299182230426,0.22257006760677978,0.034745561956806434,0.0034790597931404084,0.025904841133752493,0.028872008743168847,1.7926528706396198e-15,0.09428129873000535,0.09539606792481722,0.0
elem_prop,mat2vec,mat2vec,onehot,onehot,mat2vec,mat2vec,mat2vec,onehot,mat2vec,onehot,mat2vec
emb_scaler,1.0,0.2546514429154785,0.3182233432048927,0.5282713477477508,0.6800120884870114,0.4326226290641301,0.7786045799268693,0.2733269612134122,0.3257170776124134,0.29253391297596365,0.6672051983244813
epochs,40,40,60,60,68,68,80,80,80,80,80
epochs_step,10,10,15,15,17,17,20,20,20,20,20
eps,1e-06,7.087438608229123e-05,4.482607936767531e-05,2.6238468907831355e-05,8.815547301215207e-05,3.952476940030221e-05,2.7783126725433747e-05,2.3902057727810202e-05,1.5332326089775284e-05,1.0000000000000598e-07,1e-07
fudge,0.02,0.0741255803339786,0.015107674685182393,0.0870126371697121,0.05811527754130183,0.061703552423881786,7.926303633323247e-08,2.8313354298158467e-16,0.011937606807559831,0.03472812247326958,0.0
heads,4,4,6,10,10,8,10,10,2,8,8
k,6,6,2,3,10,5,2,2,6,2,2
lr,0.001,0.002052881915438106,0.002904332028055292,0.002140562926907425,0.004778777454155557,0.004934227005158984,0.00034217718124143374,0.0001000000000000036,0.005999999999988335,0.0016959939602128713,0.0052310066776355135
out_hidden,"[1024, 512, 256, 128]","[1584, 792, 396, 198]","[3048, 1524, 762, 381]","[3720, 1860, 930, 465]","[3392, 1696, 848, 424]","[984, 492, 246, 123]","[1264, 632, 316, 158]","[256, 128, 64, 32]","[256, 128, 64, 32]","[1904, 952, 476, 238]","[2904, 1452, 726, 363]"
pe_resolution,5000,7185,8609,7277,6354,5426,2500,5403,2652,8735,2500
ple_resolution,5000,4322,6758,7289,4584,8203,4952,2500,10000,4814,10000
pos_scaler,1.0,0.20429468974707235,0.2063974770453681,0.17817297344752783,0.3012212423928409,0.5221489129499689,2.467418751510465e-07,0.005612410556009075,3.0080650164910645e-12,0.39510015332315956,0.33279480119795524
pos_scaler_log,1.0,0.5410538673374492,0.47537917974973926,0.29355567880472144,0.018766669120147628,0.045228457985900916,0.22139517333125558,0.7210606282305788,0.6742829223845785,0.3123659337008768,4.775634332432332e-10
weight_decay,0,0.12644378475668586,0.5728629050523437,0.0774033525007212,0.7779132477883915,0.41287462204758735,1.4405062215031337e-09,2.3660976323184385e-15,1.103169993154717e-13,3.812612331188774e-17,0.0
batch_size,,69,165,63,241,125,32,32,32,104,32

